MAMMA: Markerless & Automatic Multi-Person Motion Action Capture

We present MAMMA, a markerless motion-capture pipeline that accurately recovers SMPL-X parameters from multi-view video of two-person interaction sequences. Traditional motion-capture systems rely on physical markers. Although they offer high accuracy, their requirements of specialized hardware, manual marker placement, and extensive post-processing make them costly and time-consuming. Recent learning-based methods attempt to overcome these limitations, but most are designed for single-person capture, rely on sparse keypoints, or struggle with occlusions and physical interactions. In this work, we introduce a method that predicts dense 2D contact-aware surface landmarks conditioned on segmentation masks, enabling person-specific correspondence estimation even under heavy occlusion. We employ a novel architecture that exploits learnable queries for each landmark. We demonstrate that our approach can handle complex person--person interaction and offers greater accuracy than existing methods. To train our network, we construct a large, synthetic multi-view dataset combining human motions from diverse sources, including extreme poses, hand motions, and close interactions. Our dataset yields high-variability synthetic sequences with rich body contact and occlusion, and includes SMPL-X ground-truth annotations with dense 2D landmarks. The result is a system capable of capturing human motion without the need for markers. Our approach offers competitive reconstruction quality compared to commercial marker-based motion-capture solutions, without the extensive manual cleanup. Finally, we address the absence of common benchmarks for dense-landmark prediction and markerless motion capture by introducing two evaluation settings built from real multi-view sequences. Our dataset is available in https://mamma.is.tue.mpg.de for research purposes.

==> figures/csv/roc_contacts_hi4d.csv <==
FPR,TPR
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,2.265506485691967125e-07
0.000000000000000000e+00,4.531012971383934250e-07
0.000000000000000000e+00,4.531012971383934250e-07
0.000000000000000000e+00,4.531012971383934250e-07
0.000000000000000000e+00,4.531012971383934250e-07
0.000000000000000000e+00,6.796519457075901375e-07
0.000000000000000000e+00,9.062025942767868500e-07
0.000000000000000000e+00,9.062025942767868500e-07
0.000000000000000000e+00,9.062025942767868500e-07
0.000000000000000000e+00,1.359303891415180275e-06
0.000000000000000000e+00,1.585854539984377093e-06
0.000000000000000000e+00,1.585854539984377093e-06
0.000000000000000000e+00,1.585854539984377093e-06
0.000000000000000000e+00,1.585854539984377093e-06
0.000000000000000000e+00,2.038955837122770307e-06
0.000000000000000000e+00,2.265506485691967337e-06
0.000000000000000000e+00,2.492057134261163943e-06
0.000000000000000000e+00,2.718607782830360550e-06
0.000000000000000000e+00,2.945158431399557580e-06
0.000000000000000000e+00,3.398259728537950793e-06
0.000000000000000000e+00,3.851361025676344430e-06
0.000000000000000000e+00,3.851361025676344430e-06
0.000000000000000000e+00,3.851361025676344430e-06
0.000000000000000000e+00,4.077911674245540613e-06
0.000000000000000000e+00,4.304462322814737644e-06
0.000000000000000000e+00,4.304462322814737644e-06
0.000000000000000000e+00,4.984114268522327887e-06
0.000000000000000000e+00,5.210664917091524917e-06
0.000000000000000000e+00,5.437215565660721100e-06
0.000000000000000000e+00,5.890316862799115160e-06
0.000000000000000000e+00,5.890316862799115160e-06
0.000000000000000000e+00,6.116867511368311344e-06
0.000000000000000000e+00,6.569968808506705404e-06
0.000000000000000000e+00,6.569968808506705404e-06
0.000000000000000000e+00,7.023070105645098617e-06
0.000000000000000000e+00,7.023070105645098617e-06
0.000000000000000000e+00,7.023070105645098617e-06
0.000000000000000000e+00,7.023070105645098617e-06
0.000000000000000000e+00,7.476171402783491830e-06
0.000000000000000000e+00,7.702722051352688861e-06
0.000000000000000000e+00,7.929272699921885044e-06
0.000000000000000000e+00,8.382373997060279104e-06
0.000000000000000000e+00,8.608924645629475287e-06
0.000000000000000000e+00,8.608924645629475287e-06
1.070212168278106548e-08,9.062025942767869347e-06
1.070212168278106548e-08,9.288576591337065530e-06
1.070212168278106548e-08,9.288576591337065530e-06
1.070212168278106548e-08,9.288576591337065530e-06
1.070212168278106548e-08,9.515127239906261714e-06
1.070212168278106548e-08,9.968228537044655774e-06
1.070212168278106548e-08,1.019477918561385196e-05
2.140424336556213096e-08,1.019477918561385196e-05
2.140424336556213096e-08,1.064788048275224602e-05
3.210636504834319809e-08,1.087443113132144220e-05
3.210636504834319809e-08,1.110098177989064008e-05
3.210636504834319809e-08,1.110098177989064008e-05
3.210636504834319809e-08,1.110098177989064008e-05
4.280848673112426192e-08,1.132753242845983626e-05
4.280848673112426192e-08,1.155408307702903244e-05
4.280848673112426192e-08,1.178063372559823032e-05
5.351060841390532574e-08,1.178063372559823032e-05
6.421273009668639619e-08,1.200718437416742650e-05
7.491485177946745339e-08,1.246028567130582056e-05
9.631909514502959428e-08,1.336648826558260699e-05
1.070212168278106515e-07,1.359303891415180317e-05
1.284254601933727924e-07,1.359303891415180317e-05
1.284254601933727924e-07,1.359303891415180317e-05
1.284254601933727924e-07,1.381958956272099936e-05
1.284254601933727924e-07,1.427269085985939342e-05
1.284254601933727924e-07,1.427269085985939342e-05
1.391275818761538496e-07,1.449924150842858960e-05
1.498297035589349068e-07,1.472579215699778748e-05
1.498297035589349068e-07,1.517889345413617984e-05
1.498297035589349068e-07,1.517889345413617984e-05
1.712339469244970477e-07,1.563199475127457390e-05
1.819360686072781049e-07,1.585854539984377009e-05
2.033403119728402458e-07,1.608509604841296627e-05
2.247445553384023602e-07,1.631164669698216245e-05
2.247445553384023602e-07,1.631164669698216245e-05
2.247445553384023602e-07,1.653819734555136202e-05
2.354466770211834439e-07,1.653819734555136202e-05
2.568509203867455847e-07,1.676474799412055821e-05
2.675530420695266420e-07,1.676474799412055821e-05
2.675530420695266420e-07,1.699129864268975439e-05
2.782551637523076992e-07,1.699129864268975439e-05
2.996594071178698136e-07,1.721784929125895057e-05
3.103615288006508708e-07,1.744439993982814676e-05
3.210636504834319809e-07,1.767095058839734294e-05
3.317657721662130381e-07,1.789750123696654251e-05
3.531700155317751526e-07,1.812405188553573869e-05
3.531700155317751526e-07,1.880370383124332724e-05
3.531700155317751526e-07,1.903025447981252343e-05
3.531700155317751526e-07,1.948335577695091918e-05
3.745742588973372670e-07,1.970990642552011536e-05
3.959785022628994343e-07,2.061610901979690349e-05
3.959785022628994343e-07,2.084265966836609967e-05
4.280848673112426059e-07,2.129576096550449203e-05
4.601912323595858305e-07,2.129576096550449203e-05
4.815954757251479449e-07,2.197541291121208058e-05
4.922975974079290551e-07,2.220196355978128016e-05
5.029997190907100593e-07,2.310816615405806489e-05
5.244039624562721738e-07,2.310816615405806489e-05
5.351060841390532839e-07,2.310816615405806489e-05
5.672124491873965085e-07,2.310816615405806489e-05
5.779145708701775127e-07,2.356126745119646064e-05
5.993188142357396271e-07,2.378781809976565683e-05
6.314251792840828517e-07,2.401436874833485301e-05
6.421273009668639619e-07,2.469402069404244156e-05
6.956379093807691950e-07,2.514712199118083731e-05
7.063400310635503051e-07,2.605332458545762204e-05
7.384463961118935297e-07,2.650642588259601780e-05
7.598506394774556441e-07,2.673297653116521398e-05
7.812548828430177585e-07,2.695952717973441016e-05
8.240633695741419873e-07,2.718607782830360635e-05
8.561697346224852119e-07,2.763917912544199871e-05
8.775739779880473263e-07,2.831883107114959065e-05
8.989782213536094407e-07,2.899848301685717920e-05
9.417867080847337754e-07,2.922503366542637877e-05
9.631909514502958898e-07,2.945158431399557496e-05
1.005999438181420119e-06,2.990468561113396732e-05
1.059510046595325458e-06,3.058433755684155926e-05
1.091616411643668576e-06,3.103743885397995163e-05
1.123722776692011907e-06,3.171709079968754017e-05
1.177233385105917246e-06,3.217019209682593254e-05
1.198637628471479254e-06,3.262329339396432491e-05
1.241446115202603483e-06,3.307639469110272405e-05
1.262850358568165703e-06,3.307639469110272405e-05
1.305658845299289932e-06,3.330294533967192023e-05
1.327063088664852153e-06,3.375604663681031260e-05
1.348467332030414161e-06,3.420914793394870497e-05
1.369871575395976381e-06,3.466224923108709733e-05
1.412680062127100610e-06,3.511535052822548970e-05
1.444786427175443729e-06,3.511535052822548970e-05
1.466190670541005949e-06,3.579500247393308502e-05
1.508999157272130178e-06,3.624810377107147739e-05
1.530403400637692398e-06,3.670120506820986976e-05
1.562509765686035517e-06,3.715430636534826212e-05
1.594616130734378636e-06,3.738085701391745830e-05
1.648126739148283975e-06,3.738085701391745830e-05
1.669530982513846195e-06,3.760740766248665449e-05
1.744445834293313542e-06,3.760740766248665449e-05
1.776552199341656873e-06,3.828705960819424304e-05
1.787254321024437983e-06,3.874016090533264218e-05
1.797956442707218881e-06,3.919326220247103455e-05
1.797956442707218881e-06,3.919326220247103455e-05
1.797956442707218881e-06,4.055256609388621164e-05
1.808658564389999992e-06,4.055256609388621164e-05
1.840764929438343322e-06,4.145876868816300315e-05
1.872871294486686441e-06,4.259152193100898407e-05
1.904977659535029559e-06,4.304462322814737644e-05
1.958488267948935110e-06,4.349772452528576880e-05
2.001296754680059127e-06,4.463047776813175649e-05
2.022700998045621348e-06,4.553668036240854123e-05
2.086913728142307585e-06,4.621633230811612978e-05
2.097615849825088695e-06,4.712253490239292128e-05
2.129722214873432025e-06,4.780218684810050983e-05
2.204637066652899373e-06,4.825528814523890220e-05
2.215339188335680483e-06,4.848183879380809838e-05
2.236743431701242703e-06,4.961459203665407930e-05
2.311658283480710051e-06,5.029424398236167462e-05
2.311658283480710051e-06,5.074734527950006699e-05
2.365168891894615602e-06,5.120044657663845936e-05
2.407977378625739619e-06,5.142699722520765554e-05
2.407977378625739619e-06,5.165354787377685172e-05
2.440083743674082949e-06,5.255975046805364323e-05
2.472190108722426280e-06,5.301285176519203560e-05
2.504296473770769187e-06,5.301285176519203560e-05
2.514998595453550297e-06,5.391905435946882033e-05
2.536402838819112517e-06,5.414560500803801651e-05
2.568509203867455847e-06,5.437215565660721270e-05
2.622019812281360975e-06,5.482525695374560506e-05
2.643424055646923195e-06,5.550490889945320039e-05
2.654126177329704305e-06,5.641111149372998512e-05
2.707636785743609432e-06,5.709076343943757367e-05
2.761147394157514983e-06,5.754386473657596604e-05
2.771849515840296093e-06,5.777041538514516222e-05
2.814658002571420110e-06,5.845006733085275754e-05
2.857466489302544551e-06,5.912971927656034609e-05
2.868168610985325661e-06,5.980937122226793464e-05
2.910977097716449678e-06,6.048902316797552319e-05
2.921679219399230788e-06,6.071557381654471938e-05
2.932381341082011898e-06,6.094212446511391556e-05
2.975189827813136339e-06,6.207487770795990325e-05
2.996594071178698136e-06,6.230142835652909266e-05
3.017998314544260356e-06,6.252797900509829562e-05
3.060806801275384797e-06,6.252797900509829562e-05
3.082211044640947017e-06,6.275452965366749858e-05
3.103615288006508814e-06,6.298108030223668798e-05
3.135721653054852144e-06,6.298108030223668798e-05
3.167828018103195475e-06,6.320763095080589094e-05
3.189232261468757271e-06,6.411383354508267567e-05
3.199934383151538382e-06,6.502003613935946041e-05
3.242742869882662822e-06,6.569968808506705573e-05
3.274849234931006153e-06,6.615278938220544810e-05
3.285551356613787263e-06,6.637934003077463751e-05
3.306955599979349059e-06,6.683244132791302987e-05
3.306955599979349059e-06,6.683244132791302987e-05
3.317657721662130170e-06,6.751209327362062520e-05
3.371168330076035720e-06,6.773864392218981460e-05
3.392572573441597517e-06,6.819174521932822052e-05
3.392572573441597517e-06,6.955104911074339762e-05
3.403274695124378627e-06,6.955104911074339762e-05
3.424678938489940848e-06,6.977759975931258703e-05
3.456785303538284178e-06,7.000415040788178999e-05
3.520998033634970415e-06,7.068380235358937176e-05
3.531700155317751526e-06,7.136345429929696709e-05
3.531700155317751526e-06,7.159000494786617005e-05
3.563806520366094856e-06,7.204310624500456241e-05
3.606615007097218873e-06,7.294930883928134715e-05
3.617317128779999983e-06,7.294930883928134715e-05
3.670827737193905534e-06,7.317585948785053655e-05
3.692231980559467331e-06,7.317585948785053655e-05
3.713636223925029551e-06,7.385551143355813188e-05
3.713636223925029551e-06,7.408206208212733484e-05
3.745742588973372881e-06,7.453516337926572720e-05
3.756444710656153992e-06,7.476171402783491661e-05
3.820657440752840652e-06,7.634756856781929667e-05
3.831359562435621339e-06,7.748032181066528436e-05
3.874168049166745780e-06,7.770687245923447377e-05
3.884870170849526466e-06,7.793342310780367673e-05
3.895572292532308000e-06,7.793342310780367673e-05
3.895572292532308000e-06,7.906617635064965087e-05
3.938380779263432441e-06,7.951927764778805678e-05
3.981189265994556034e-06,7.997237894492644915e-05
3.991891387677337568e-06,8.087858153920323388e-05
4.013295631042899788e-06,8.110513218777242329e-05
4.023997752725680475e-06,8.155823348491081566e-05
4.066806239456804915e-06,8.246443607918761394e-05
4.098912604505147822e-06,8.291753737632600631e-05
4.141721091236272263e-06,8.337063867346439867e-05
4.184529577967396703e-06,8.382373997060279104e-05
4.216635943015739610e-06,8.427684126774118341e-05
4.248742308064082517e-06,8.427684126774118341e-05
4.259444429746864051e-06,8.563614515915636050e-05
4.280848673112426271e-06,8.631579710486395583e-05
4.302252916477988492e-06,8.654234775343314524e-05
4.312955038160769178e-06,8.767510099627913293e-05
4.334359281526331398e-06,8.880785423912512062e-05
4.345061403209112932e-06,8.994060748197109476e-05
4.355763524891893619e-06,9.084681007624789304e-05
4.377167768257455839e-06,9.152646202195547482e-05
4.398572011623018059e-06,9.152646202195547482e-05
4.409274133305798746e-06,9.243266461623225955e-05
4.441380498354142500e-06,9.265921526480146251e-05
4.494891106768047627e-06,9.333886721050904428e-05
4.526997471816390534e-06,9.379196850764745020e-05
4.526997471816390534e-06,9.560437369620101967e-05
4.548401715181952754e-06,9.583092434477020907e-05
4.569805958547514975e-06,9.719022823618539972e-05
4.580508080230295661e-06,9.786988018189298150e-05
4.623316566961420102e-06,9.854953212760057682e-05
4.655422932009763009e-06,9.900263342473896919e-05
4.687529297058106763e-06,9.922918407330815860e-05
4.719635662106449670e-06,1.001353866675849569e-04
4.741039905472011890e-06,1.008150386132925387e-04
4.783848392203136331e-06,1.012681399104309310e-04
4.815954757251479237e-06,1.021743425047077158e-04
4.826656878934260771e-06,1.037601970446920958e-04
4.848061122299822991e-06,1.044398489903996911e-04
4.880167487348165898e-06,1.046663996389688805e-04
4.901571730713728119e-06,1.051195009361072865e-04
4.912273852396508805e-06,1.062522541789532606e-04
4.933678095762071026e-06,1.064788048275224636e-04
4.965784460810413933e-06,1.076115580703684377e-04
5.019295069224319907e-06,1.080646593675068436e-04
5.029997190907100593e-06,1.085177606646452360e-04
5.051401434272662814e-06,1.087443113132144254e-04
5.083507799321005721e-06,1.094239632589220207e-04
5.094209921003787254e-06,1.094239632589220207e-04
5.094209921003787254e-06,1.105567165017679949e-04
5.126316286052130161e-06,1.114629190960447931e-04
5.158422651100473068e-06,1.114629190960447931e-04
5.158422651100473068e-06,1.121425710417523749e-04
5.169124772783254602e-06,1.125956723388907673e-04
5.190529016148816822e-06,1.132753242845983626e-04
5.201231137831597509e-06,1.141815268788751473e-04
5.244039624562721949e-06,1.155408307702903244e-04
5.276145989611064856e-06,1.164470333645671227e-04
5.308252354659408610e-06,1.173532359588439075e-04
5.404571449804438178e-06,1.178063372559822998e-04
5.425975693170000398e-06,1.184859892016898816e-04
5.490188423266686212e-06,1.196187424445358693e-04
5.554401153363372873e-06,1.202983943902434646e-04
5.586507518411715780e-06,1.207514956873818570e-04
5.597209640094497314e-06,1.212045969845202493e-04
5.640018126825621754e-06,1.221107995787970341e-04
5.693528735239526881e-06,1.232435528216430218e-04
5.725635100287869788e-06,1.243763060644890095e-04
5.747039343653432009e-06,1.246028567130581853e-04
5.768443587018994229e-06,1.252825086587657942e-04
5.789847830384556449e-06,1.261887112530425789e-04
5.811252073750118670e-06,1.266418125501809577e-04
5.832656317115680890e-06,1.286807683873037302e-04
5.864762682164023797e-06,1.295869709815805149e-04
5.907571168895148237e-06,1.298135216301497179e-04
5.907571168895148237e-06,1.320790281158416932e-04
5.950379655626272678e-06,1.332117813586876809e-04
5.950379655626272678e-06,1.341179839529644657e-04
5.971783898991834051e-06,1.352507371958104534e-04
5.993188142357396271e-06,1.372896930329332258e-04
6.035996629088520712e-06,1.384224462757791864e-04
6.078805115819645153e-06,1.391020982214867952e-04
6.100209359185207373e-06,1.393286488700559982e-04
6.153719967599112500e-06,1.400083008157635800e-04
6.207230576013017627e-06,1.411410540586095677e-04
6.271443306109704288e-06,1.427269085985939342e-04
6.303549671158047195e-06,1.434065605443015159e-04
6.314251792840828729e-06,1.443127631385783007e-04
6.335656036206390949e-06,1.456720670299934913e-04
6.357060279571953169e-06,1.468048202728394790e-04
6.367762401254733856e-06,1.474844722185470608e-04
6.442677253034201204e-06,1.492968774071006303e-04
6.464081496399763424e-06,1.502030800013774150e-04
6.485485739765325644e-06,1.513358332442234027e-04
6.538996348179230771e-06,1.524685864870693904e-04
6.560400591544792992e-06,1.533747890813461751e-04
6.592506956593135899e-06,1.542809916756229598e-04
6.635315443324260339e-06,1.556402955670381505e-04
6.667421808372604093e-06,1.565464981613149352e-04
6.699528173420947000e-06,1.574527007555917200e-04
6.731634538469289907e-06,1.581323527012993017e-04
6.774443025200414348e-06,1.590385552955761136e-04
6.806549390248757255e-06,1.594916565927144924e-04
6.849357876979881695e-06,1.601713085384220742e-04
6.881464242028224602e-06,1.608509604841296830e-04
6.934974850442130576e-06,1.615306124298372648e-04
6.977783337173254170e-06,1.619837137269756707e-04
7.009889702221597924e-06,1.624368150241140495e-04
7.063400310635503051e-06,1.626633656726832525e-04
7.106208797366627492e-06,1.635695682669600372e-04
7.138315162414970399e-06,1.647023215098060249e-04
7.149017284097751932e-06,1.669678279954979732e-04
7.170421527463314153e-06,1.687802331840515698e-04
7.245336379242781500e-06,1.699129864268975304e-04
7.309549109339467314e-06,1.712722903183127210e-04
7.341655474387811068e-06,1.721784929125895057e-04
7.363059717753373288e-06,1.730846955068662905e-04
7.384463961118934661e-06,1.746705500468506841e-04
7.437974569532840636e-06,1.758033032896966447e-04
7.448676691215621322e-06,1.762564045868350506e-04
7.480783056263965076e-06,1.780688097753886201e-04
7.523591542995088670e-06,1.787484617210962018e-04
7.555697908043432424e-06,1.810139682067881772e-04
7.630612759822899771e-06,1.835060253410493556e-04
7.641314881505681305e-06,1.835060253410493556e-04
7.684123368236805746e-06,1.846387785838953432e-04
7.737633976650710026e-06,1.853184305296029250e-04
7.748336098333491559e-06,1.864511837724489127e-04
7.801846706747395840e-06,1.889432409067100639e-04
7.833953071795740441e-06,1.898494435009868487e-04
7.866059436844083347e-06,1.912087473924020393e-04
7.940974288623550695e-06,1.930211525809556088e-04
7.983782775354675136e-06,1.932477032295248118e-04
8.015889140403018042e-06,1.946070071209399753e-04
8.069399748816924017e-06,1.952866590666475842e-04
8.090803992182485390e-06,1.959663110123551660e-04
8.112208235548046763e-06,1.970990642552011536e-04
8.187123087327515805e-06,1.982318174980471413e-04
8.251335817424201619e-06,1.993645707408931290e-04
8.294144304155326059e-06,2.002707733351699138e-04
8.326250669203668966e-06,2.025362798208618620e-04
8.369059155934793407e-06,2.038955837122770527e-04
8.379761277617574940e-06,2.050283369551230404e-04
8.422569764348697687e-06,2.059345395493998251e-04
8.497484616128165035e-06,2.075203940893841916e-04
8.518888859493728102e-06,2.086531473322301793e-04
8.604505832955976983e-06,2.102390018722145729e-04
8.668718563052662797e-06,2.115983057636297365e-04
8.722229171466568771e-06,2.136372616007525089e-04
8.786441901563254585e-06,2.149965654921676995e-04
8.839952509977160559e-06,2.161293187350136872e-04
8.872058875025503466e-06,2.168089706807212690e-04
8.925569483439407746e-06,2.183948252207056355e-04
8.979080091853313721e-06,2.195275784635516232e-04
9.000484335218875094e-06,2.199806797606900291e-04
9.096803430363905509e-06,2.213399836521051927e-04
9.171718282143372856e-06,2.229258381920895863e-04
9.235931012240058670e-06,2.245116927320739528e-04
9.289441620653964644e-06,2.267771992177659282e-04
9.321547985702307551e-06,2.272303005149043070e-04
9.375058594116213525e-06,2.290427057034578765e-04
9.417867080847337966e-06,2.306285602434422701e-04
9.492781932626805314e-06,2.317613134862882578e-04
9.524888297675148221e-06,2.326675160805650425e-04
9.567696784406272661e-06,2.342533706205494090e-04
9.696122244599645983e-06,2.353861238633953967e-04
9.771037096379113330e-06,2.365188771062413844e-04
9.835249826475799144e-06,2.376516303490873721e-04
9.867356191524142051e-06,2.381047316462257509e-04
9.878058313206923585e-06,2.394640355376409415e-04
9.952973164986390932e-06,2.415029913747637140e-04
9.985079530034733839e-06,2.426357446176097016e-04
1.004929226013141965e-05,2.449012511033016770e-04
1.013490923359366853e-05,2.451278017518708800e-04
1.022052620705591742e-05,2.460340043461476376e-04
1.027403681546982339e-05,2.467136562918552465e-04
1.032754742388372767e-05,2.473933082375628012e-04
1.040246227566319502e-05,2.487526121289780189e-04
1.046667500575988253e-05,2.510181186146699943e-04
1.050948349249100697e-05,2.528305238032235638e-04
1.054158985753934987e-05,2.544163783432079303e-04
1.058439834427047431e-05,2.569084354774691086e-04
1.062720683100159706e-05,2.575880874231766633e-04
1.068071743941550303e-05,2.582677393688842722e-04
1.077703653456053345e-05,2.596270432602994357e-04
1.088405775138834370e-05,2.612128978002838022e-04
1.101248321158171703e-05,2.616659990974222081e-04
1.106599381999562131e-05,2.623456510431298170e-04
1.113020655009230712e-05,2.634784042859757776e-04
1.117301503682343156e-05,2.643846068802525894e-04
1.121582352355455600e-05,2.657439107716677530e-04
1.126933413196846197e-05,2.668766640145137678e-04
1.130144049701680488e-05,2.693687211487748919e-04
1.139775959216183530e-05,2.707280250401901097e-04
1.142986595721017820e-05,2.725404302287436791e-04
1.150478080898964555e-05,2.743528354172972486e-04
1.155829141740354983e-05,2.750324873630048033e-04
1.164390839086579871e-05,2.759386899572816151e-04
1.169741899927970469e-05,2.777510951458351846e-04
1.172952536432804759e-05,2.797900509829579570e-04
1.179373809442473341e-05,2.802431522800963629e-04
1.183654658115585785e-05,2.816024561715115265e-04
1.190075931125254536e-05,2.820555574686499324e-04
1.196497204134923117e-05,2.843210639543419078e-04
1.199707840639757408e-05,2.854538171971878683e-04
1.209339750154260449e-05,2.861334691428954772e-04
1.216831235332207184e-05,2.872662223857414378e-04
1.223252508341875765e-05,2.879458743314490467e-04
1.229673781351544347e-05,2.895317288714334132e-04
1.231814205688100653e-05,2.899848301685718191e-04
1.235024842192934944e-05,2.911175834114177797e-04
1.242516327370881679e-05,2.920237860056945915e-04
1.252148236885384720e-05,2.940627418428173640e-04
1.257499297726775148e-05,2.951954950856633246e-04
1.266060995073000036e-05,2.956485963828017305e-04
1.268201419409556174e-05,2.970079002742168940e-04
1.271412055914390634e-05,2.988203054627704635e-04
1.274622692419224925e-05,3.004061600027548300e-04
1.281043965428893506e-05,3.028982171370160083e-04
1.287465238438562087e-05,3.038044197312928202e-04
1.293886511448230838e-05,3.049371729741387808e-04
1.296026935784786975e-05,3.058433755684155926e-04
1.306729057467568001e-05,3.062964768655539443e-04
1.313150330477236752e-05,3.076557807569691621e-04
1.318501391318627180e-05,3.083354327026767167e-04
1.328133300833130221e-05,3.099212872426611374e-04
1.334554573842798803e-05,3.112805911340763010e-04
1.340975846852467553e-05,3.121867937283530586e-04
1.344186483357301844e-05,3.139991989169066823e-04
1.347397119862136135e-05,3.151319521597526429e-04
1.353818392871804716e-05,3.160381547540294547e-04
1.357029029376639007e-05,3.164912560511678064e-04
1.363450302386307758e-05,3.173974586454446183e-04
1.370941787564254492e-05,3.187567625368597818e-04
1.380573697078757364e-05,3.196629651311365936e-04
1.389135394424982253e-05,3.205691677254133513e-04
1.397697091771207141e-05,3.226081235625361237e-04
1.405188576949153875e-05,3.239674274539513414e-04
1.410539637790544473e-05,3.253267313453665050e-04
1.416960910800213054e-05,3.262329339396432626e-04
1.422311971641603652e-05,3.284984404253352380e-04
1.430873668987828370e-05,3.294046430196120498e-04
1.434084305492662831e-05,3.307639469110272134e-04
1.443716215007165703e-05,3.316701495053040252e-04
1.449067275848556300e-05,3.323498014510115799e-04
1.454418336689946728e-05,3.330294533967191888e-04
1.460839609699615479e-05,3.334825546938575947e-04
1.462980034036171616e-05,3.346153079367035553e-04
1.468331094877562214e-05,3.359746118281187188e-04
1.470471519214118351e-05,3.380135676652414913e-04
1.477963004392065086e-05,3.398259728537950607e-04
1.485454489570011820e-05,3.411852767452102785e-04
1.488665126074846111e-05,3.418649286909178331e-04
1.490805550411402418e-05,3.434507832309022539e-04
1.497226823421070999e-05,3.443569858251790115e-04
1.500437459925905290e-05,3.454897390680250263e-04
1.508999157272130178e-05,3.466224923108709869e-04
1.515420430281798929e-05,3.473021442565785957e-04
1.525052339796301801e-05,3.488879987965629622e-04
1.533614037142526520e-05,3.497942013908397199e-04
1.536824673647361149e-05,3.518331572279624923e-04
1.545386370993585698e-05,3.534190117679469130e-04
1.551807644003254619e-05,3.545517650107928736e-04
1.557158704844644877e-05,3.568172714964848490e-04
1.562509765686035475e-05,3.579500247393308096e-04
1.564650190022591781e-05,3.599889805764535820e-04
1.568931038695704056e-05,3.602155312250227850e-04
1.572141675200538347e-05,3.613482844678687998e-04
1.579633160378485251e-05,3.624810377107147603e-04
1.586054433388153832e-05,3.636137909535607209e-04
1.590335282061266446e-05,3.640668922506991268e-04
1.596756555070935027e-05,3.651996454935451416e-04
1.603177828080603608e-05,3.663323987363911022e-04
1.612809737595106481e-05,3.679182532763754687e-04
1.618160798436497078e-05,3.692775571677906865e-04
1.622441647109609353e-05,3.701837597620674441e-04
1.626722495782721966e-05,3.724492662477594195e-04
1.636354405297224838e-05,3.740351207877437860e-04
1.641705466138615436e-05,3.749413233820205978e-04
1.650267163484840324e-05,3.753944246791589496e-04
1.653477799989674614e-05,3.772068298677125190e-04
1.659899072999343196e-05,3.790192350562661427e-04
1.670601194682124391e-05,3.794723363534044944e-04
1.677022467691792972e-05,3.812847415419580639e-04
1.680233104196627263e-05,3.826440454333732816e-04
1.688794801542852151e-05,3.842298999733576481e-04
1.697356498889077039e-05,3.855892038647728117e-04
1.706988408403579911e-05,3.871750584047571782e-04
1.710199044908414202e-05,3.887609129447415989e-04
1.715550105749804799e-05,3.901202168361567624e-04
1.724111803096029687e-05,3.912529700790027230e-04
1.728392651769141962e-05,3.919326220247103319e-04
1.735884136947088866e-05,3.926122739704179408e-04
1.741235197788479464e-05,3.935184765646946984e-04
1.745516046461591738e-05,3.944246791589715103e-04
1.749796895134704013e-05,3.955574324018174708e-04
1.751937319471260320e-05,3.966901856446634856e-04
1.754077743807816626e-05,3.985025908332170551e-04
1.761569228985763192e-05,3.987291414817862581e-04
1.767990501995432112e-05,4.000884453732014216e-04
1.774411775005100693e-05,4.007680973189090305e-04
1.781903260183047259e-05,4.025805025074625999e-04
1.790464957529272147e-05,4.034867051017393576e-04
1.801167079212053342e-05,4.041663570474469665e-04
1.807588352221721923e-05,4.059787622360005359e-04
1.814009625231390504e-05,4.073380661274156995e-04
1.821501110409337408e-05,4.098301232616768778e-04
1.831133019923840281e-05,4.114159778016612443e-04
1.841835141606621475e-05,4.139080349359224227e-04
1.848256414616290057e-05,4.145876868816300315e-04
1.857888324130792929e-05,4.175328453130295616e-04
1.869660657981852108e-05,4.184390479073063734e-04
1.879292567496354980e-05,4.207045543929982946e-04
1.892135113515692481e-05,4.213842063387059035e-04
1.896415962188804756e-05,4.227435102301210670e-04
1.903907447366751660e-05,4.250090167158130424e-04
1.906047871703307628e-05,4.268214219043666119e-04
1.915679781217810839e-05,4.297665803357661961e-04
1.925311690732313711e-05,4.311258842271813597e-04
1.933873388078538599e-05,4.329382894157349291e-04
1.943505297593041471e-05,4.336179413614425380e-04
1.947786146266153746e-05,4.342975933071500927e-04
1.958488267948934941e-05,4.349772452528577016e-04
1.964909540958603522e-05,4.365630997928420681e-04
1.971330813968272103e-05,4.386020556299648405e-04
1.987383996492443896e-05,4.404144608185184100e-04
1.990594632997278186e-05,4.422268660070719794e-04
1.999156330343503075e-05,4.447189231413331578e-04
2.006647815521449640e-05,4.469844296270251332e-04
2.011998876362840237e-05,4.483437335184402967e-04
2.020560573709065125e-05,4.501561387069938662e-04
2.026981846718733707e-05,4.506092400041322721e-04
2.034473331896680611e-05,4.526481958412550445e-04
2.040894604906349192e-05,4.549137023269470199e-04
2.056947787430520646e-05,4.580854114069157529e-04
2.065509484776745534e-05,4.596712659469001736e-04
2.074071182122970422e-05,4.623898737297305007e-04
2.082632879469195310e-05,4.632960763240073125e-04
2.091194576815420198e-05,4.646553802154224761e-04
2.099756274161645086e-05,4.662412347554068426e-04
2.106177547171313668e-05,4.678270892953912091e-04
2.111528608012704265e-05,4.685067412410988180e-04
2.123300941863763444e-05,4.703191464296523874e-04
2.130792427041710009e-05,4.716784503210676052e-04
2.142564760892769188e-05,4.730377542124827688e-04
2.145775397397603479e-05,4.741705074553287293e-04
2.153266882575550383e-05,4.757563619953130958e-04
2.165039216426609562e-05,4.773422165352975166e-04
2.173600913772834450e-05,4.791546217238510860e-04
2.178951974614225047e-05,4.816466788581122102e-04
2.184303035455615306e-05,4.830059827495274279e-04
2.193934944970118517e-05,4.839121853438041855e-04
2.202496642316343405e-05,4.857245905323577550e-04
2.206777490989455680e-05,4.873104450723421757e-04
2.214268976167402584e-05,4.888962996123265422e-04
2.222830673513627133e-05,4.909352554494493147e-04
2.234603007364686312e-05,4.920680086922952752e-04
2.243164704710911200e-05,4.943335151779873048e-04
2.251726402057136088e-05,4.954662684208332654e-04
2.257077462898526686e-05,4.981848762036635925e-04
2.263498735908195267e-05,5.009034839864939196e-04
2.267779584581307880e-05,5.027158891750475433e-04
2.280622130600645043e-05,5.047548450121703157e-04
2.290254040115147915e-05,5.063406995521546822e-04
2.302026373966207094e-05,5.092858579835542665e-04
2.307377434807597692e-05,5.106451618749693758e-04
2.311658283480709966e-05,5.122310164149537423e-04
2.323430617331769145e-05,5.135903203063689601e-04
2.335202951182828324e-05,5.169885800349069502e-04
2.345905072865609519e-05,5.188009852234604655e-04
2.352326345875278100e-05,5.215195930062909010e-04
2.358747618884946681e-05,5.233319981948444163e-04
2.364098679726337279e-05,5.262771566262440005e-04
2.374800801409118474e-05,5.276364605176592183e-04
2.381222074418787055e-05,5.292223150576435848e-04
2.391924196101568250e-05,5.308081695976279513e-04
2.399415681279514815e-05,5.333002267318891296e-04
2.405836954289183397e-05,5.355657332175810508e-04
2.414398651635408285e-05,5.376046890547038232e-04
2.417609288140242576e-05,5.389639929461190410e-04
2.427241197654745448e-05,5.423622526746569228e-04
2.436873107169248658e-05,5.444012085117796952e-04
2.446505016683751531e-05,5.473463669431792794e-04
2.453996501861698435e-05,5.496118734288712006e-04
2.463628411376201307e-05,5.518773799145632302e-04
2.473260320890704179e-05,5.543694370488244086e-04
2.482892230405207051e-05,5.561818422373779238e-04
2.494664564256266230e-05,5.584473487230699534e-04
2.505366685939047425e-05,5.616190578030386864e-04
2.512858171116993990e-05,5.634314629915922017e-04
2.524630504968053169e-05,5.677359253144070037e-04
2.534262414482556380e-05,5.702279824486681820e-04
2.543894323997059252e-05,5.729465902314985091e-04
2.553526233511562124e-05,5.740793434743444697e-04
2.559947506521230705e-05,5.763448499600364993e-04
2.573860264708846191e-05,5.786103564457284205e-04
2.582421962055071079e-05,5.804227616342820441e-04
2.594194295906130258e-05,5.838210213628199259e-04
2.599545356747520855e-05,5.860865278485119555e-04
2.610247478430301711e-05,5.881254836856347279e-04
2.618809175776526599e-05,5.901644395227575004e-04
2.624160236617917197e-05,5.919768447113110156e-04
2.633792146132420069e-05,5.944689018455721939e-04
2.639143206973810666e-05,5.971875096284025210e-04
2.648775116488313538e-05,5.985468135198177388e-04
2.660547450339372717e-05,6.014919719512173231e-04
2.670179359853875928e-05,6.046636810311860561e-04
2.685162330209769397e-05,6.071557381654472344e-04
2.694794239724272270e-05,6.098743459482775615e-04
2.708706997911887755e-05,6.125929537311078886e-04
2.716198483089834320e-05,6.157646628110767300e-04
2.726900604772615515e-05,6.180301692967686512e-04
2.737602726455396371e-05,6.207487770795989783e-04
2.746164423801621259e-05,6.227877329167217507e-04
2.756866545484402454e-05,6.248266887538445231e-04
2.770779303672017940e-05,6.270921952395365527e-04
2.787902698364467377e-05,6.309435562652128404e-04
2.794323971374136297e-05,6.332090627509048700e-04
2.808236729561751444e-05,6.354745692365967912e-04
2.812517578234864058e-05,6.386462783165655242e-04
2.821079275581088946e-05,6.418179873965343656e-04
2.825360124254201220e-05,6.456693484222106533e-04
2.831781397263869802e-05,6.477083042593334257e-04
2.836062245936982415e-05,6.515596652850098218e-04
2.845694155451485287e-05,6.531455198249941883e-04
2.856396277134266482e-05,6.558641276078245154e-04
2.863887762312213048e-05,6.576765327963781391e-04
2.878870732668106517e-05,6.594889379849316544e-04
2.891713278687444019e-05,6.628871977134696445e-04
2.903485612538502859e-05,6.676447613334227441e-04
2.917398370726118344e-05,6.710430210619607342e-04
2.932381341082011814e-05,6.737616288447910613e-04
2.946294099269627299e-05,6.769333379247597943e-04
2.952715372279295881e-05,6.798784963561593786e-04
2.964487706130355059e-05,6.837298573818356663e-04
2.971979191308301964e-05,6.869015664618045077e-04
2.982681312991082820e-05,6.896201742446348348e-04
3.000874919851810580e-05,6.921122313788960131e-04
3.012647253702869759e-05,6.952839404588647462e-04
3.020138738880816663e-05,6.986822001874027363e-04
3.029770648395319535e-05,7.016273586188022122e-04
3.040472770078100730e-05,7.043459664016326477e-04
3.052245103929159909e-05,7.077442261301705295e-04
3.062947225611941103e-05,7.097831819672933019e-04
3.076859983799556589e-05,7.138610936415388467e-04
3.088632317650615429e-05,7.161266001272308763e-04
3.103615288006509237e-05,7.186186572614920547e-04
3.113247197521012109e-05,7.222434676385991936e-04
3.122879107035514981e-05,7.245089741242911148e-04
3.132511016550017853e-05,7.270010312585522931e-04
3.147493986905910984e-05,7.303992909870902833e-04
3.160336532925248825e-05,7.335710000670590163e-04
3.176389715449420278e-05,7.362896078498893434e-04
3.191372685805313409e-05,7.403675195241348882e-04
3.203145019656372926e-05,7.444454311983804331e-04
3.222408838685378670e-05,7.473905896297800174e-04
3.235251384704715833e-05,7.519216026011639681e-04
3.245953506387497028e-05,7.557729636268402558e-04
3.262006688911668482e-05,7.587181220582398401e-04
3.278059871435840613e-05,7.609836285439317612e-04
3.288761993118621130e-05,7.634756856781929396e-04
3.300534326969680647e-05,7.655146415153157120e-04
3.317657721662130424e-05,7.686863505952844450e-04
3.334781116354580200e-05,7.714049583781148805e-04
3.346553450205639040e-05,7.743501168095143564e-04
3.358325784056698558e-05,7.768421739437755347e-04
3.372238542244313365e-05,7.802404336723135249e-04
3.386151300431928851e-05,7.838652440494206638e-04
3.400064058619544337e-05,7.870369531293893968e-04
3.417187453311994113e-05,7.904352128579273870e-04
3.425749150658219340e-05,7.942865738836036747e-04
3.437521484509278180e-05,8.008565426921103979e-04
3.446083181855502729e-05,8.047079037177867940e-04
3.463206576547952505e-05,8.069734102034787152e-04
3.483540607745236572e-05,8.103716699320167053e-04
3.498523578101130381e-05,8.133168283634162896e-04
3.508155487615633253e-05,8.185274932805077950e-04
3.524208670139804706e-05,8.201133478204921615e-04
3.538121428327420192e-05,8.237381581975993005e-04
3.553104398683314000e-05,8.266833166289988847e-04
3.567017156870928808e-05,8.312143296003827271e-04
3.578789490721988325e-05,8.357453425717666778e-04
3.590561824573047165e-05,8.411825581374274404e-04
3.608755431433775264e-05,8.457135711088113912e-04
3.621597977453112427e-05,8.484321788916417183e-04
3.641932008650396494e-05,8.502445840801953420e-04
3.652634130333177689e-05,8.531897425115948178e-04
3.660125615511124593e-05,8.579473061315480258e-04
3.669757525025627465e-05,8.629314204000702740e-04
3.684740495381520596e-05,8.667827814257466701e-04
3.705074526578804663e-05,8.719934463428381756e-04
3.715776648261585858e-05,8.751651554228069086e-04
3.730759618617479666e-05,8.792430670970524534e-04
3.745742588973372797e-05,8.837740800684364042e-04
3.758585134992709959e-05,8.894378462826663155e-04
3.774638317516881413e-05,8.941954099026194151e-04
3.794972348714165480e-05,8.989529735225726230e-04
3.811025531238337611e-05,9.023512332511105048e-04
3.826008501594230742e-05,9.059760436282177521e-04
3.836710623277011937e-05,9.111867085453092575e-04
3.858114866642574326e-05,9.143584176252779906e-04
3.875238261335023425e-05,9.177566773538159807e-04
3.892361656027473201e-05,9.209283864337847137e-04
3.914836111561313914e-05,9.259125007023069620e-04
3.926608445412372754e-05,9.290842097822758034e-04
3.948012688777935143e-05,9.322559188622445365e-04
3.969416932143496855e-05,9.363338305364900813e-04
3.981189265994556373e-05,9.379196850764744478e-04
4.005804145864953053e-05,9.435834512907043592e-04
4.030419025735349056e-05,9.501534200992110824e-04
4.048612632596077155e-05,9.535516798277489641e-04
4.065736027288526931e-05,9.610278512305324991e-04
4.084999846317532675e-05,9.653323135533471927e-04
4.103193453178260775e-05,9.687305732818851829e-04
4.128878545216935100e-05,9.728084849561307278e-04
4.147072152077662521e-05,9.771129472789454214e-04
4.164195546770112298e-05,9.820970615474677781e-04
4.182389153630840397e-05,9.864015238702824716e-04
4.198442336155011850e-05,9.927449420302199377e-04
4.220916791688851885e-05,9.972759550016039969e-04
4.236969974213024016e-05,1.000900765378711027e-03
4.250882732400638824e-05,1.005658328998664235e-03
4.261584854083420019e-05,1.009962791321478929e-03
4.278708248775869795e-05,1.015400006887139800e-03
4.294761431300041249e-05,1.020157570507092791e-03
4.312955038160769348e-05,1.024915134127045999e-03
4.327938008516663156e-05,1.027860292558445583e-03
4.343991191040834609e-05,1.031711653584121979e-03
4.378237980425734162e-05,1.036922318501213485e-03
4.396431587286461583e-05,1.044171939255427763e-03
4.410344345474077069e-05,1.048702952226811605e-03
4.436029437512751394e-05,1.051421560009642040e-03
4.461714529551426397e-05,1.056858775575302695e-03
4.478837924243876174e-05,1.062975643086671012e-03
4.501312379777716209e-05,1.068639409300901032e-03
4.516295350133609339e-05,1.076115580703684458e-03
4.533418744826059115e-05,1.081326245620775964e-03
4.554822988191621505e-05,1.083138650809329587e-03
4.566595322042680345e-05,1.088122765077851944e-03
4.589069777576521058e-05,1.092880328697804935e-03
4.611544233110361092e-05,1.099223746857742401e-03
4.635088900812479450e-05,1.105567165017680084e-03
4.650071871168372581e-05,1.110324728637633075e-03
4.666125053692544712e-05,1.114855741609017134e-03
4.684318660553272133e-05,1.118933653283262679e-03
4.711073964760224782e-05,1.123238115606077373e-03
4.743180329808568366e-05,1.129354983117445690e-03
4.760303724501018142e-05,1.134565648034537196e-03
4.778497331361745564e-05,1.138870110357351889e-03
4.798831362559029631e-05,1.143854224625874246e-03
4.817024969419757730e-05,1.149064889542965751e-03
4.835218576280485151e-05,1.154502105108626405e-03
4.858763243982603509e-05,1.160845523268564088e-03
4.878027063011609253e-05,1.167642042725639852e-03
4.902641942882005933e-05,1.175344764776992644e-03
4.922975974079290000e-05,1.180102328396945635e-03
4.954012126959355262e-05,1.186219195908313952e-03
4.979697218998029587e-05,1.193242266013959081e-03
5.004312098868426268e-05,1.199812234822465913e-03
5.022505705729153689e-05,1.206835304928111042e-03
5.056752495114053242e-05,1.211366317899494885e-03
5.081367374984449922e-05,1.216803533465155539e-03
5.110263103527958538e-05,1.221787647733677895e-03
5.138088619903189509e-05,1.226771762002200252e-03
5.156282226763917608e-05,1.233794832107845381e-03
5.190529016148816483e-05,1.241044452862059659e-03
5.215143896019213164e-05,1.248067522967704788e-03
5.239758775889609844e-05,1.254637491776211403e-03
5.274005565274508719e-05,1.259848156693302908e-03
5.301831081649739690e-05,1.267550878744655701e-03
5.318954476342189466e-05,1.274347398201731464e-03
5.345709780549142115e-05,1.280464265713099781e-03
5.373535296924373086e-05,1.288393538413021722e-03
5.402431025467881702e-05,1.294057304627251742e-03
5.430256541843112673e-05,1.299947621490050694e-03
5.460222482554899612e-05,1.306517590298557525e-03
5.485907574593573937e-05,1.312634457809925843e-03
5.516943727473639199e-05,1.318751325321294160e-03
5.540488395175757557e-05,1.326227496724077587e-03
5.568313911550988528e-05,1.330985060344030795e-03
5.590788367084828563e-05,1.340047086286798696e-03
5.617543671291781211e-05,1.347070156392443825e-03
5.652860672844958409e-05,1.354772878443796401e-03
5.682826613556746025e-05,1.361342847252303015e-03
5.711722342100254642e-05,1.368819018655086659e-03
5.741688282812041581e-05,1.375615538112162422e-03
5.767373374850715906e-05,1.381732405623530740e-03
5.797339315562502845e-05,1.391020982214867790e-03
5.829445680610846430e-05,1.397817501671943770e-03
5.857271196986076723e-05,1.405520223723296562e-03
5.885096713361307694e-05,1.412769844477510840e-03
5.921483927082763215e-05,1.421378769123140227e-03
5.945028594784881572e-05,1.429081491174493020e-03
5.970713686823556575e-05,1.440635574251521991e-03
6.002820051871899482e-05,1.451056904085705002e-03
6.025294507405739517e-05,1.458759626137057794e-03
6.068102994136864297e-05,1.467595101431256330e-03
6.087366813165870041e-05,1.474618171536901459e-03
6.113051905204545044e-05,1.482773994885392549e-03
6.137666785074941047e-05,1.487984659802484054e-03
6.165492301450172018e-05,1.497499787042390253e-03
6.187966756984011375e-05,1.504296306499466234e-03
6.213651849022687056e-05,1.511772477902249660e-03
6.237196516724804736e-05,1.519928301250740750e-03
6.275724154782816224e-05,1.530576181733493126e-03
6.304619883326325518e-05,1.539411657027691662e-03
6.336726248374668425e-05,1.547340929727613603e-03
6.374183674264402946e-05,1.555496753076104693e-03
6.406290039312745853e-05,1.565238430964580258e-03
6.444817677370757341e-05,1.574073906258778794e-03
6.474783618082544958e-05,1.583362482850115844e-03
6.512241043972278123e-05,1.591971407495745448e-03
6.546487833357177676e-05,1.597408623061406102e-03
6.583945259246910841e-05,1.606697199652743152e-03
6.626753745978035621e-05,1.615759225595511054e-03
6.662070747531213496e-05,1.625500903483986402e-03
6.695247324747834725e-05,1.639320493046707511e-03
6.730564326301012601e-05,1.647929417692336898e-03
6.758389842676242217e-05,1.660163152715073533e-03
6.797987692902532028e-05,1.669904830603549098e-03
6.842936603970213453e-05,1.679419957843455297e-03
6.873972756850278037e-05,1.688935085083361496e-03
6.900728061057230685e-05,1.699809516214683021e-03
6.923202516591071397e-05,1.707512238266035813e-03
6.958519518144249273e-05,1.716800814857372863e-03
7.002398217043651020e-05,1.728581448582970984e-03
7.045206703774775799e-05,1.739455879714292509e-03
7.083734341832787287e-05,1.750103760197044668e-03
7.122261979890798776e-05,1.757126830302689798e-03
7.166140678790201878e-05,1.766868508191165145e-03
7.200387468175100075e-05,1.775477432836794749e-03
7.241055530569668209e-05,1.785898762670977760e-03
7.273161895618012471e-05,1.797452845748006732e-03
7.314900170180857572e-05,1.807194523636482296e-03
7.353427808238870416e-05,1.817389302822096158e-03
7.388744809792046936e-05,1.826224778116294694e-03
7.433693720859728361e-05,1.837325759896185368e-03
7.476502207590851785e-05,1.850918798810337329e-03
7.512889421312307983e-05,1.859301172807397567e-03
7.561048968884823021e-05,1.869495951993011430e-03
7.603857455615946445e-05,1.880370383124332738e-03
7.643455305842236256e-05,1.891018263607085114e-03
7.681982943900249100e-05,1.903025447981252383e-03
7.722651006294817234e-05,1.914579531058281572e-03
7.761178644352828722e-05,1.924321208946756919e-03
7.796495645906006597e-05,1.935422190726647593e-03
7.833953071795739763e-05,1.951280736126491475e-03
7.882112619368254801e-05,1.963287920500658961e-03
7.922780681762822935e-05,1.976201307469103042e-03
7.969870017167059650e-05,1.988208491843270528e-03
8.015889140403018042e-05,1.998403271028884390e-03
8.061908263638976435e-05,2.010410455403051876e-03
8.106857174706656505e-05,2.021964538480080630e-03
8.152876297942614897e-05,2.031479665719987046e-03
8.186052875159237482e-05,2.043939951391292829e-03
8.223510301048970648e-05,2.055267483819752869e-03
8.274880485126319299e-05,2.068860522733904396e-03
8.323040032698834337e-05,2.082227010999487208e-03
8.369059155934792729e-05,2.094687296670792991e-03
8.410797430497639186e-05,2.107374132990667923e-03
8.454676129397040933e-05,2.119381317364835409e-03
8.496414403959887389e-05,2.132974356278987370e-03
8.539222890691012169e-05,2.144301888707446976e-03
8.584171801758692238e-05,2.156988725027321908e-03
8.626980288489817018e-05,2.170808314590043017e-03
8.686912169913390896e-05,2.185081005449902424e-03
8.720088747130012126e-05,2.195955436581223733e-03
8.774669567712195745e-05,2.210228127441083140e-03
8.820688690948154137e-05,2.223368065058096803e-03
8.869918450688947498e-05,2.237640755917956210e-03
8.907375876578680664e-05,2.254858605209214984e-03
8.943763090300136862e-05,2.271170251906197163e-03
8.989782213536095254e-05,2.283177436280364649e-03
9.044363034118278874e-05,2.298582880383069800e-03
9.101084279037017783e-05,2.313761773837206236e-03
9.137471492758473981e-05,2.328034464697065643e-03
9.194192737677212891e-05,2.345931965934031863e-03
9.256265043437343415e-05,2.363602916522429369e-03
9.310845864019527034e-05,2.374930448950889408e-03
9.366496896769988976e-05,2.390335893053594559e-03
9.414656444342502659e-05,2.403928931967746520e-03
9.478869174439189828e-05,2.419560926719020819e-03
9.520607449002036285e-05,2.438138079901695354e-03
9.567696784406273000e-05,2.456715233084369454e-03
9.624418029325011910e-05,2.471441025241367159e-03
9.671507364729248625e-05,2.486846469344072309e-03
9.733579670489379148e-05,2.504970521229608112e-03
9.784949854566727799e-05,2.523774225060851362e-03
9.830968977802686192e-05,2.542804479540664193e-03
9.901602980909041942e-05,2.557303721049092749e-03
9.959394437996059175e-05,2.575880874231766850e-03
1.001611568291479944e-04,2.591286318334472000e-03
1.006748586699214809e-04,2.607144863734315882e-03
1.012206668757433171e-04,2.625722016916989983e-03
1.016594538647373346e-04,2.641354011668264716e-03
1.021945599488763875e-04,2.658118759662385193e-03
1.026975596679671044e-04,2.673750754413659926e-03
1.032112615087405909e-04,2.690968603704918700e-03
1.039283036614869316e-04,2.707506801050470029e-03
1.044420055022604181e-04,2.725630852936005832e-03
1.050734306815444930e-04,2.743981455470110783e-03
1.057583664692424841e-04,2.760746203464231260e-03
1.063041746750643203e-04,2.780229559241182390e-03
1.068392807592033732e-04,2.801751870855255858e-03
1.074064932083907759e-04,2.819196270795084214e-03
1.079308971708470456e-04,2.842984088894849604e-03
1.085088117417172180e-04,2.858162982348986039e-03
1.090760241909046206e-04,2.876966686180229289e-03
1.097609599786026117e-04,2.899168649740010636e-03
1.102853639410588814e-04,2.914800644491284936e-03
1.109060869986601866e-04,2.935416753511081809e-03
1.114090867177508899e-04,2.955806311882309533e-03
1.121154267488144339e-04,2.972571059876430010e-03
1.127147455630501862e-04,2.991148213059104544e-03
1.134317877157965134e-04,3.012217423376039715e-03
1.140953192601289380e-04,3.031247677855852113e-03
1.147267444394130264e-04,3.050957584281372391e-03
1.152404462801865130e-04,3.071800243949738413e-03
1.157969566076911324e-04,3.091057049078119959e-03
1.164069775436096408e-04,3.111899708746486415e-03
1.170598069662592957e-04,3.131383064523437110e-03
1.177019342672261539e-04,3.152225724191803132e-03
1.183654658115585785e-04,3.173294934508738303e-03
1.191360185727188218e-04,3.201840316228457117e-03
1.199279755772446180e-04,3.227440539516776563e-03
1.206022092432598258e-04,3.246697344645158110e-03
1.213834641261028388e-04,3.270485162744923933e-03
1.221647190089458518e-04,3.290874721116151657e-03
1.229566760134716481e-04,3.311943931433086828e-03
1.237486330179974714e-04,3.332786591101452849e-03
1.244549730490610018e-04,3.354535453364095900e-03
1.251827173234901257e-04,3.377870170166722991e-03
1.258034403810914174e-04,3.400072133726504339e-03
1.265739931422516472e-04,3.422953749231993133e-03
1.272054183215357492e-04,3.446061915386051510e-03
1.281150986645721338e-04,3.470982486728663077e-03
1.288963535474151468e-04,3.491145494451321652e-03
1.296562041868925934e-04,3.512894356713964269e-03
1.303411399745905844e-04,3.538494580002283715e-03
1.310367778839713587e-04,3.558657587724942291e-03
1.318501391318627214e-04,3.586523317498953225e-03
1.325457770412434956e-04,3.607819078464457978e-03
1.333163298024037254e-04,3.629114839429962297e-03
1.340333719551500661e-04,3.652449556232589389e-03
1.348039247163102959e-04,3.678049779520908835e-03
1.357029029376638973e-04,3.702970350863520402e-03
1.363878387253618883e-04,3.725851966369009196e-03
1.372333063383016007e-04,3.753264594845882266e-03
1.380145612211446137e-04,3.779771020728478308e-03
1.389349436858637815e-04,3.806503997259643498e-03
1.397697091771207107e-04,3.834143176385085283e-03
1.405937725466948566e-04,3.864274412644788572e-03
1.415569634981451573e-04,3.885117072313154594e-03
1.422954098942570374e-04,3.914568656627150436e-03
1.430552605337345111e-04,3.937223721484069648e-03
1.438579196599430905e-04,3.966675305798065057e-03
1.447354936379311255e-04,3.997712744652045375e-03
1.456558761026502933e-04,4.024672271831780147e-03
1.465655564456866779e-04,4.052991102902929813e-03
1.474431304236747400e-04,4.076778921002694768e-03
1.482243853065177530e-04,4.107589809208105937e-03
1.490270444327263324e-04,4.134775887036408991e-03
1.498618099239832616e-04,4.164227471350405267e-03
1.507286817802885133e-04,4.195491460852953866e-03
1.514671281764004205e-04,4.224263393221241829e-03
1.523875106411195883e-04,4.256660135966637039e-03
1.533828079576182387e-04,4.284752416389217555e-03
1.542924883006546234e-04,4.313750899406074667e-03
1.552342750087393577e-04,4.347960047340023934e-03
1.561011468650446094e-04,4.374466473222619542e-03
1.569145081129359721e-04,4.400519797808076852e-03
1.576957629957789851e-04,4.428612078230657369e-03
1.584663157569392419e-04,4.457384010598945331e-03
1.593974003433411930e-04,4.491366607884325450e-03
1.602214637129153389e-04,4.521497844144028305e-03
1.610348249608067016e-04,4.550496327160885417e-03
1.620194201556225417e-04,4.580627563420588272e-03
1.628969941336106037e-04,4.610079147734584548e-03
1.639672063018887097e-04,4.637265225562887602e-03
1.647163548196833730e-04,4.667169911174021309e-03
1.657330563795475899e-04,4.698433900676570775e-03
1.666641409659495410e-04,4.728565136936273630e-03
1.675417149439375759e-04,4.763680487464499493e-03
1.685049058953878767e-04,4.792678970481356604e-03
1.696607350371282213e-04,4.826888118415305004e-03
1.707523514487718937e-04,4.861097266349254271e-03
1.718225636170499996e-04,4.892587806500372019e-03
1.727964566901830836e-04,4.922265941462937444e-03
1.738559667367784063e-04,4.956475089396885844e-03
1.750117958785187510e-04,4.989551484087988500e-03
1.760391995600657511e-04,5.018549967104845612e-03
1.769702841464677022e-04,5.056157374767332111e-03
1.778478581244557371e-04,5.091952377241265419e-03
1.789180702927338430e-04,5.125481873229506373e-03
1.800417930694258651e-04,5.157425514677763285e-03
1.810906009943384046e-04,5.189595706774589347e-03
1.822036216493476434e-04,5.224711057302815209e-03
1.833273444260396384e-04,5.257787451993917865e-03
1.843654502292694218e-04,5.294262106413558620e-03
1.853607475457680451e-04,5.330510210184629359e-03
1.863988533489978013e-04,5.367664516549977560e-03
1.873727464221308853e-04,5.404365721618187464e-03
1.882931288868500532e-04,5.435856261769306079e-03
1.894168516635420753e-04,5.473237118783223429e-03
1.905833829269652031e-04,5.509938323851433332e-03
1.917285099470227917e-04,5.545053674379659195e-03
1.927238072635214150e-04,5.578809721016469297e-03
1.938154236751650874e-04,5.620495040353201341e-03
1.949177422084915430e-04,5.659688302555672748e-03
1.959237416466729496e-04,5.690952292058221347e-03
1.971865920052411265e-04,5.725161439992170614e-03
1.983424211469814711e-04,5.765714006086056914e-03
1.994982502887218429e-04,5.804454166991389157e-03
2.005042497269032495e-04,5.840475720113891614e-03
2.015423555301330328e-04,5.876497273236394071e-03
2.025055464815833065e-04,5.917049839330280371e-03
2.036292692582753285e-04,5.955563449587043465e-03
2.046887793048706512e-04,5.994756711789514872e-03
2.059623317851216114e-04,6.038027885666230957e-03
2.072144800220069780e-04,6.076314945274424902e-03
2.082632879469195446e-04,6.114375454234050565e-03
2.093549043585631899e-04,6.155834222922213460e-03
2.107140738122763887e-04,6.194574383827545702e-03
2.120839453876723708e-04,6.238072108352831803e-03
2.132611787727782819e-04,6.277265370555303210e-03
2.144919227662981092e-04,6.323255152214849947e-03
2.156477519080384538e-04,6.362221863768751338e-03
2.169641128750205469e-04,6.407078892185452332e-03
2.180985377733953251e-04,6.449896964765030986e-03
2.194684093487913072e-04,6.499285006153115822e-03
2.209024936542839615e-04,6.541196876138417014e-03
2.222937694730455101e-04,6.586507005852256305e-03
2.235352155882481206e-04,6.629778179728973257e-03
2.249050871636440756e-04,6.676900714631365738e-03
2.262214481306261686e-04,6.722210844345205029e-03
2.274628942458287520e-04,6.765935119519060278e-03
2.288541700645903005e-04,6.807393888207223173e-03
2.300528076930617781e-04,6.852250916623924167e-03
2.314440835118233267e-04,6.893709685312087061e-03
2.328460614522676313e-04,6.933129498163127617e-03
2.342266351493463967e-04,6.977986526579828611e-03
2.354680812645490071e-04,7.024882510833651943e-03
2.366774210147032679e-04,7.074950204167444225e-03
2.381222074418787055e-04,7.120939985826991829e-03
2.394813768955919044e-04,7.168968723323660905e-03
2.407335251324772710e-04,7.209974390714685502e-03
2.419214606392659924e-04,7.256870374968509702e-03
2.433127364580275139e-04,7.298102593008103448e-03
2.446612037900579295e-04,7.340920665587681235e-03
2.459240541486260793e-04,7.392121112164320128e-03
2.473474363324359776e-04,7.439923299012420055e-03
2.487708185162458758e-04,7.490444093643351502e-03
2.500764773615451585e-04,7.539605584382867189e-03
2.516068807621828348e-04,7.579025397233906877e-03
2.528911353641165511e-04,7.630225843810545770e-03
2.544857514948509268e-04,7.680973189090045498e-03
2.558877294352952586e-04,7.731493983720976945e-03
2.574395370792985013e-04,7.780202373163353467e-03
2.590020468449845815e-04,7.833441775577114699e-03
2.605752587323533907e-04,7.887813931233722542e-03
2.622126833498188993e-04,7.934709915487546741e-03
2.636574697769943098e-04,7.985230710118477321e-03
2.653055965161426016e-04,8.036884257992253644e-03
2.667396808216352831e-04,8.092162616243138082e-03
2.681630630054451271e-04,8.146761322548313339e-03
2.695864451892550254e-04,8.193657306802137538e-03
2.711703591983066178e-04,8.247123259864468786e-03
2.726579541122132154e-04,8.302401618115351489e-03
2.742418681212648078e-04,8.354281716637698696e-03
2.755582290882468738e-04,8.408653872294304804e-03
2.771849515840295992e-04,8.460080869519513713e-03
2.788009719581295413e-04,8.510375113501875144e-03
2.802885668720360847e-04,8.565426921104190433e-03
2.817654596642598991e-04,8.623423887137904656e-03
2.835206076202359689e-04,8.671452624634574599e-03
2.853185640629432259e-04,8.725371678994042410e-03
2.870202014105053797e-04,8.779290733353511955e-03
2.887860514881642870e-04,8.835248743550103839e-03
2.901666251852429981e-04,8.886675740775311014e-03
2.916863264641979454e-04,8.937649636703379891e-03
2.932595383515667546e-04,8.989982836522863660e-03
2.951110054026878735e-04,9.048886005150856213e-03
2.967591321418361653e-04,9.100313002376063387e-03
2.985249822194950184e-04,9.164200285272577212e-03
3.002480238104227928e-04,9.214494529254938643e-03
3.020887887398611285e-04,9.272491495288652866e-03
3.039509579126650307e-04,9.336831879482304988e-03
3.054171485832060618e-04,9.392789889678896872e-03
3.070652753223542994e-04,9.459622331006809631e-03
3.087455084265509409e-04,9.514221037311984888e-03
3.104043372873820160e-04,9.574030408534254036e-03
3.120524640265303078e-04,9.632933577162244854e-03
3.138611225909202938e-04,9.696367758761620381e-03
3.153380153831441082e-04,9.751872667661072233e-03
3.168898230271473509e-04,9.808736880451940712e-03
3.186449709831234208e-04,9.871264859457039645e-03
3.203573104523684120e-04,9.938097300784952404e-03
3.221659690167583980e-04,9.996094266818666627e-03
3.239746275811483840e-04,1.005386468220381170e-02
3.260187328225596010e-04,1.011548645861463404e-02
3.276026468316111935e-04,1.017778788697116209e-02
3.292186672057111356e-04,1.023419899846489227e-02
3.313055809338534313e-04,1.029695352811856035e-02
3.332105585933884664e-04,1.036355941879790396e-02
3.350727277661923686e-04,1.042767325234298693e-02
3.369991096690929701e-04,1.048838882615953094e-02
3.388826830852624387e-04,1.055159645711033732e-02
3.406699374062868583e-04,1.061729614519540434e-02
3.426070214308702430e-04,1.068299583328047135e-02
3.446083181855503271e-04,1.074439105904272454e-02
3.464704873583542293e-04,1.080601283545354514e-02
3.482470395576958656e-04,1.086990011835005897e-02
3.501841235822792503e-04,1.093854496486652492e-02
3.522282288236904132e-04,1.100061984257448555e-02
3.544970786204400238e-04,1.106677263195669086e-02
3.565946944702651027e-04,1.113745643431028089e-02
3.587030124417729649e-04,1.120021096396394723e-02
3.603832455459696064e-04,1.127180096891181385e-02
3.625236698825258183e-04,1.134248477126540387e-02
3.645142645155230649e-04,1.140977031389045493e-02
3.667189015821759762e-04,1.147614965392122939e-02
3.686987940934904938e-04,1.154592725368054108e-02
3.708499205517294889e-04,1.160890833398277831e-02
3.728512173064095188e-04,1.167528767401355277e-02
3.747347907225789874e-04,1.174982283739281833e-02
3.768431086940868496e-04,1.182481110206922217e-02
3.789300224222291995e-04,1.189073734080286007e-02
3.809741276636403624e-04,1.196549905483069477e-02
3.830824456351482245e-04,1.204048731950709862e-02
3.852121678500216532e-04,1.210550735564645819e-02
3.874917197684540470e-04,1.217687080994575392e-02
3.896428462266930421e-04,1.224687496035363650e-02
3.916548451030558552e-04,1.231642600946437904e-02
3.939879076299021652e-04,1.238507085598084673e-02
3.961604383315066725e-04,1.246141842454866547e-02
3.982794584246973722e-04,1.252938361911942397e-02
4.004305848829363672e-04,1.260618428898438274e-02
4.025817113411753081e-04,1.268026635106651000e-02
4.048398590162421355e-04,1.274936429888011424e-02
4.069588791094327809e-04,1.282593841809650387e-02
4.092170267844996083e-04,1.290319218925859920e-02
4.115179829462975144e-04,1.297818045393500305e-02
4.139259603249232527e-04,1.305022356018000797e-02
4.162697249734522917e-04,1.311909495734504306e-02
4.185920853786158184e-04,1.319317701942717205e-02
4.208288288103170251e-04,1.327156354383211313e-02
4.232582104323083299e-04,1.334338009942854890e-02
4.256768899326168515e-04,1.342040731994207509e-02
4.280527609461942944e-04,1.349970004694129450e-02
4.307282913668895592e-04,1.358284413496618943e-02
4.331576729888808640e-04,1.366213686196540884e-02
4.357047779493827301e-04,1.374142958896462652e-02
4.378559044076217252e-04,1.382185506920669167e-02
4.403066902729785965e-04,1.389684333388309552e-02
4.427360718949699013e-04,1.397568295958517663e-02
4.448229856231121970e-04,1.405361638269298115e-02
4.472737714884690683e-04,1.413313566034076797e-02
4.498743870573848505e-04,1.420903012761145015e-02
4.525606195997628985e-04,1.428900250655637527e-02
4.550756181952164692e-04,1.436897488550130213e-02
4.573765743570143752e-04,1.444554900471769002e-02
4.601056153861235562e-04,1.452710723820260091e-02
4.624386779129698120e-04,1.460390790806755969e-02
4.647931446831816884e-04,1.468116167922965502e-02
4.673402496436835545e-04,1.476407921660598081e-02
4.697589291439920761e-04,1.484812950722515408e-02
4.725628850248807396e-04,1.493331255108717136e-02
4.750885857420170393e-04,1.501736284170634289e-02
4.777855204060778706e-04,1.510866275307972892e-02
4.806643911387459625e-04,1.519724405667028516e-02
4.834683470196346261e-04,1.527834918885805776e-02
4.861224731969643244e-04,1.535877466910012291e-02
4.887658972526112396e-04,1.544395771296214019e-02
4.914842361600376373e-04,1.552914075682415920e-02
4.939243199037117796e-04,1.561500345263188393e-02
4.965784460810414780e-04,1.570426440816814762e-02
4.997141677340963132e-04,1.578922090138159748e-02
5.027000596835921832e-04,1.587984116080927433e-02
5.058892919450609345e-04,1.596593040726556820e-02
5.082758650803211606e-04,1.605655066669324851e-02
5.112189485430858977e-04,1.614898333130948202e-02
5.139479895721950787e-04,1.623733808425146738e-02
5.166556263579386932e-04,1.632954419821913000e-02
5.195987098207035387e-04,1.642401581867248411e-02
5.227023251087100243e-04,1.651803433782870340e-02
5.252601321908946736e-04,1.660820149595924194e-02
5.279998753416866378e-04,1.670584482549256761e-02
5.309108524394031336e-04,1.680303505372875150e-02
5.338860422672162204e-04,1.689388186380499923e-02
5.368398278516638492e-04,1.699061899074404830e-02
5.398364219228425024e-04,1.708894197222307967e-02
5.430363563059940370e-04,1.717639052257078844e-02
5.461613758373660889e-04,1.726972938978129854e-02
5.489653317182547525e-04,1.737031787774602140e-02
5.517906918425089825e-04,1.746728155533363788e-02
5.549264134955638177e-04,1.756401868227268348e-02
5.578266884715974219e-04,1.765871685337460847e-02
5.609517080029695823e-04,1.776474255690499091e-02
5.639161957090998859e-04,1.785808142411550101e-02
5.673194704042243018e-04,1.795481855105454660e-02
5.707334472210313925e-04,1.805767254550496442e-02
5.738905731174517941e-04,1.815259726725545683e-02
5.771333159873344616e-04,1.824888129289736413e-02
5.801406121801960065e-04,1.834652462243068979e-02
5.833405465633475411e-04,1.844960516752967503e-02
5.861659066876017711e-04,1.854430333863159655e-02
5.894835644092638128e-04,1.864602457983916689e-02
5.927156051574636970e-04,1.875386268855810598e-02
5.961295819742708961e-04,1.885558392976567285e-02
5.992546015056429481e-04,1.895345380994756593e-02
6.022618976985044930e-04,1.905744055764082776e-02
6.058685127056016818e-04,1.915372458328273853e-02
6.093038937657743390e-04,1.925929718551598266e-02
6.127285727042643213e-04,1.936509633839779768e-02
6.161532516427543037e-04,1.946613792765965884e-02
6.195565263378786111e-04,1.957057777665005896e-02
6.228634819378579780e-04,1.968566550612321081e-02
6.260634163210095126e-04,1.979350361484214990e-02
6.296593292064240266e-04,1.990247447680393300e-02
6.333622633086662644e-04,2.001167188941428352e-02
6.367762401254733551e-04,2.012404101110460558e-02
6.401260042121838549e-04,2.023097291722926808e-02
6.432617258652386901e-04,2.034243583632531355e-02
6.468148302639220712e-04,2.045412530606992643e-02
6.503786367842881271e-04,2.056513512386883361e-02
6.535678690457568784e-04,2.067433253647918412e-02
6.570460585926607769e-04,2.078398305038667640e-02
6.605456523829301334e-04,2.089227426040275379e-02
6.641629695117101054e-04,2.100464338209307585e-02
6.677802866404901859e-04,2.112041076351193342e-02
6.708410934417655385e-04,2.123368608779653208e-02
6.742657723802554124e-04,2.134605520948685414e-02
6.778937916307182761e-04,2.146068983766286770e-02
6.816823427064227798e-04,2.157102000351606569e-02
6.854494895387617170e-04,2.168882634077204732e-02
6.890454024241761226e-04,2.179757065208526301e-02
6.923737622675210559e-04,2.191515043869267723e-02
6.962907388034188499e-04,2.202593370584301352e-02
7.002826301910962349e-04,2.214849760671894902e-02
7.042531173354080534e-04,2.226924910240633132e-02
7.080630726544780151e-04,2.238343062928520658e-02
7.116054749314786130e-04,2.249126873800414220e-02
7.154154302505486831e-04,2.260363785969446426e-02
7.191932792045704036e-04,2.271827248787047782e-02
7.233457024174894286e-04,2.284083638874641331e-02
7.270593386414144496e-04,2.296385339091948710e-02
7.310298257857262682e-04,2.309208105800965305e-02
7.355247168924942481e-04,2.320988739526563469e-02
7.401159270944073854e-04,2.333063889095301699e-02
7.440329036303051794e-04,2.344799212691186033e-02
7.479926886529342147e-04,2.357621979400202628e-02
7.521665161092188061e-04,2.370082265071508584e-02
7.559122586981921769e-04,2.382225379834817386e-02
7.599255543292351284e-04,2.394209909144127957e-02
7.643669348275893005e-04,2.407417811955711931e-02
7.685193580405083255e-04,2.419492961524450161e-02
7.726610791317445673e-04,2.432225107974039097e-02
7.770810553867331730e-04,2.445478320915337248e-02
7.811264573828243657e-04,2.457168334381507752e-02
7.855678378811785378e-04,2.469945790960810517e-02
7.897095589724147796e-04,2.482496696891543786e-02
7.941402373490861685e-04,2.496112390870552575e-02
7.982177457102257109e-04,2.509433569006421297e-02
8.025092965050209179e-04,2.522460231299150299e-02
8.065439963794294358e-04,2.535350963202737465e-02
8.108355471742246428e-04,2.547562043160617185e-02
8.155123743495999375e-04,2.561041806750484484e-02
8.197397124142984451e-04,2.575744943842625187e-02
8.244379438330394147e-04,2.588726296005640359e-02
8.290184519132696604e-04,2.602455265308933549e-02
8.334705345333066158e-04,2.616252199806797657e-02
8.374303195559355427e-04,2.628848415867245103e-02
8.421820615830903200e-04,2.642328179457112056e-02
8.463558890393750199e-04,2.656872731095254528e-02
8.509470992412880488e-04,2.670465770009406228e-02
8.554419903480561371e-04,2.683605707626419631e-02
8.600653069150175157e-04,2.697697157967423806e-02
8.651060062276074401e-04,2.710723820260152808e-02
8.692905358055748148e-04,2.725336337092865852e-02
8.738924481291706270e-04,2.739337167174442020e-02
8.785478710611804637e-04,2.752771620634595490e-02
8.830855706546795764e-04,2.768041134348159585e-02
8.875483553963993150e-04,2.781384967548885048e-02
8.924285228837474911e-04,2.795340487500747734e-02
8.967414779219082645e-04,2.809794418879462199e-02
9.012898796370901605e-04,2.823364802728757159e-02
9.057740686221754656e-04,2.838679626572035083e-02
9.105686191360613758e-04,2.853337453534461957e-02
9.151598293379744047e-04,2.867338283616038472e-02
9.198045501483014582e-04,2.882313281486462153e-02
9.244920794453595362e-04,2.896540662216607817e-02
9.294471617844871948e-04,2.911017248660179371e-02
9.341560953249108392e-04,2.925878971206318652e-02
9.386830927967272772e-04,2.940718038687601191e-02
9.436060687708064778e-04,2.955194625131172745e-02
9.486681723267619687e-04,2.969082179888464512e-02
9.540406374115180648e-04,2.983649386591464073e-02
9.590064218723285067e-04,2.998352523683604776e-02
9.639936105765044066e-04,3.013236901294601144e-02
9.687346504819765091e-04,3.027668177608458869e-02
9.736683285777384929e-04,3.042983001451736447e-02
9.787732406204251168e-04,3.058660306332725010e-02
9.838460462980632825e-04,3.073612649138291950e-02
9.886620010553148676e-04,3.089652435056991150e-02
9.939274449232431315e-04,3.105646910845976522e-02
9.992356972779025282e-04,3.120825804300112610e-02
1.004618864484341408e-03,3.136163283208247277e-02
1.009991329569097504e-03,3.151727312764950745e-02
1.015406603140584733e-03,3.168537370888785398e-02
1.020672047008512997e-03,3.184735742261483177e-02
1.026151533310096925e-03,3.200481012337041964e-02
1.031181530501003958e-03,3.216656728644883001e-02
1.036671718924270669e-03,3.232084827812445327e-02
1.042172609469220164e-03,3.247467616850293476e-02
1.047459457580513995e-03,3.264957326919835229e-02
1.052671390840028342e-03,3.280770562189965628e-02
1.058001047438053305e-03,3.296968933562662712e-02
1.063341406157761052e-03,3.313189960000217232e-02
1.068360701226985301e-03,3.329977363059195145e-02
1.074064932083907678e-03,3.347195212350453919e-02
1.079769162940830054e-03,3.363529514112292840e-02
1.085323564094193465e-03,3.378957613279855166e-02
1.090845858882508526e-03,3.395042709328268543e-02
1.096657110956258518e-03,3.411875422516959244e-02
1.102500469395057076e-03,3.428821411029935734e-02
1.108654189362656131e-03,3.445790054607768271e-02
1.114379824462944073e-03,3.463551625455593697e-02
1.120319501996887464e-03,3.481720987470843243e-02
1.125980924367078707e-03,3.499935659615806272e-02
1.131738665832414783e-03,3.516813682934211843e-02
1.137121833038853662e-03,3.534326048068610338e-02
1.142751149043996555e-03,3.551521242295012371e-02
1.148551698996063981e-03,3.569962465088544895e-02
1.154405759556545105e-03,3.586976418796091609e-02
1.160067181926736348e-03,3.603854442114497181e-02
1.166285114624432103e-03,3.621616012962321912e-02
1.172000047603037262e-03,3.639286963550718984e-02
1.177661469973228505e-03,3.657886771798250086e-02
1.183344296586785098e-03,3.674651519792370563e-02
1.189230463512314789e-03,3.692888847002191027e-02
1.195127332559527047e-03,3.711398034990294470e-02
1.200756648564669940e-03,3.728797124800408563e-02
1.206867560045537862e-03,3.746898521621087885e-02
1.212721620606019204e-03,3.765407709609191328e-02
1.219014468155494441e-03,3.783758312143296193e-02
1.225296613583286894e-03,3.802063604547686881e-02
1.231493142037617082e-03,3.820663412795217984e-02
1.237785989587092536e-03,3.838674189356468952e-02
1.243811284094498192e-03,3.857523203317426291e-02
1.250243259225849611e-03,3.875896460916388592e-02
1.256418383436814232e-03,3.895175921109626793e-02
1.262689826742923902e-03,3.915384238961999025e-02
1.269421461281393252e-03,3.934233252922956364e-02
1.276099585211448685e-03,3.952674475716488889e-02
1.282221198813999390e-03,3.972248451752867504e-02
1.288867216379006473e-03,3.991210741038109244e-02
1.295384808483820158e-03,4.009221517599360907e-02
1.302469613037821137e-03,4.028342392338600531e-02
1.309104928481145437e-03,4.048256194347833042e-02
1.315793754532883653e-03,4.068555132459632934e-02
1.322664516653229184e-03,4.088423624339151963e-02
1.329182108758042652e-03,4.106864847132684487e-02
1.336288317555409414e-03,4.125351380055930495e-02
1.343458739082872659e-03,4.145514387778589244e-02
1.349987033309369127e-03,4.165382879658107579e-02
1.356911306038128574e-03,4.184752960110774134e-02
1.363814174523522238e-03,4.203896489914871193e-02
1.371316361823151763e-03,4.223334535562108666e-02
1.378679421540905106e-03,4.243338957830768143e-02
1.385999672771927533e-03,4.263252759840000655e-02
1.393009562474149029e-03,4.284367280286650176e-02
1.400351217948536805e-03,4.304439667749880571e-02
1.407628660692827882e-03,4.323990988721402445e-02
1.414809784341974127e-03,4.344153996444061194e-02
1.421723354949050574e-03,4.364407624426146909e-02
1.428754648894637854e-03,4.385816660715936149e-02
1.436395963776143560e-03,4.405866393114310497e-02
1.443780427737262470e-03,4.426029400836968553e-02
1.451164891698381379e-03,4.445308861030207448e-02
1.458303206860796274e-03,4.466446036541713710e-02
1.465602053848452917e-03,4.487424626599220701e-02
1.472890198714426994e-03,4.509105523667292920e-02
1.480841875124733198e-03,4.530831730865079315e-02
1.488269147572583240e-03,4.552784488711434513e-02
1.495974675184185646e-03,4.573672458509514538e-02
1.503455458240449604e-03,4.594537773242737128e-02
1.511342921920659325e-03,4.616082739921667510e-02
1.518748790125143801e-03,4.636517608422609238e-02
1.526379402884966725e-03,4.660192151198090660e-02
1.533956505036375732e-03,4.680898880477315366e-02
1.541972394176778635e-03,4.702126676248248593e-02
1.549517389963139292e-03,4.723716953056893153e-02
1.557308534548203964e-03,4.746304052719241967e-02
1.565110381254951420e-03,4.767849019398173044e-02
1.572912227961698658e-03,4.788759644261109810e-02
1.580874606493687861e-03,4.812003740804308982e-02
1.589093835946063646e-03,4.833344811899527305e-02
1.597216746303294597e-03,4.854776503254173287e-02
1.605435975755670382e-03,4.877001121878811463e-02
1.613451864896073501e-03,4.899701496865445371e-02
1.621895838903787733e-03,4.920476191339240302e-02
1.630254195938039699e-03,4.943607012558155767e-02
1.638355702051904868e-03,4.965605080534224447e-02
1.647345484265441045e-03,4.988781211882853395e-02
1.655468394622671780e-03,5.010892555183207170e-02
1.663890964387020662e-03,5.033117173807845346e-02
1.672174406569493146e-03,5.055840203859335302e-02
1.680532763603745112e-03,5.078744474429681272e-02
1.688634269717610497e-03,5.100017580330328676e-02
1.697987924068361087e-03,5.124462395310945551e-02
1.706303472615881920e-03,5.147525251335289403e-02
1.714661829650133886e-03,5.169953765543640334e-02
1.723373356699917699e-03,5.194285305199971420e-02
1.731881543437728630e-03,5.218798085375158519e-02
1.741096070206603254e-03,5.242767143993779660e-02
1.749572150579365836e-03,5.267529129882392996e-02
1.758722464618143544e-03,5.292653596808716970e-02
1.768225948672453099e-03,5.317868683994468604e-02
1.777386964832913807e-03,5.341588536899663509e-02
1.786023577030918137e-03,5.366146627204564090e-02
1.795163188948013062e-03,5.390885958028320685e-02
1.803553652347313378e-03,5.415172187554938288e-02
1.812297285762145540e-03,5.439277176562701266e-02
1.821297770097364500e-03,5.462702513624755757e-02
1.830362467162679942e-03,5.486762192502804558e-02
1.839534185444823434e-03,5.511728073975129955e-02
1.849166094959326387e-03,5.535810407918035497e-02
1.858220089902959046e-03,5.559779466536656639e-02
1.867670063348854902e-03,5.585085173981835932e-02
1.876745462535853127e-03,5.608691751562746436e-02
1.885949287183044968e-03,5.631935848105946302e-02
1.895302941533795558e-03,5.656629868799988720e-02
1.904881340439884595e-03,5.682003541439738237e-02
1.914812909361505479e-03,5.706289770966356534e-02
1.924519733727787915e-03,5.731482203087250732e-02
1.934547621744553631e-03,5.756448084559576822e-02
1.944789552194975228e-03,5.782659994599032710e-02
1.954271632005919000e-03,5.808441458406207042e-02
1.963828626668642687e-03,5.833860441175670736e-02
1.973663876495118305e-03,5.858781012518282649e-02
1.983606147538422189e-03,5.884879647233454136e-02
1.993056120984317611e-03,5.910774386364913563e-02
2.002698732620503564e-03,5.936601160301801378e-02
2.012855046097462679e-03,5.961816247487553011e-02
2.023396635955001990e-03,5.988118777786437252e-02
2.033007141226139593e-03,6.014466618215034283e-02
2.042457114672035015e-03,6.040791803578775265e-02
2.052442194202070032e-03,6.065848305310528321e-02
2.062555699192298014e-03,6.091788354571701231e-02
2.073525373917148654e-03,6.119472843826857106e-02
2.083628176785693852e-03,6.145050412050319377e-02
2.093955724209577499e-03,6.170695945468352567e-02
2.104465207702068894e-03,6.196318823821529015e-02
2.114942584829511505e-03,6.224660309957535248e-02
2.126072791379603460e-03,6.251098770645560632e-02
2.136025764544590127e-03,6.279281671327568981e-02
2.146802801079150669e-03,6.304496758513319921e-02
2.157344390936689980e-03,6.331139114785057365e-02
2.167768257455718675e-03,6.358574398326787003e-02
2.178309847313257986e-03,6.385488615376808119e-02
2.188594586250410499e-03,6.412130971648545563e-02
2.199617771583675056e-03,6.438750672855425572e-02
2.209848999912413653e-03,6.464328241078888537e-02
2.220936397975774908e-03,6.491786179685475611e-02
2.232601710610006458e-03,6.519221463227205249e-02
2.243838938376926679e-03,6.546815332222932771e-02
2.254701591884949487e-03,6.575202128488653874e-02
2.265874606921772574e-03,6.603724855143515426e-02
2.277122536810375578e-03,6.631885100760666341e-02
2.287899573344936120e-03,6.659682865340106617e-02
2.299457864762339838e-03,6.687888421086972401e-02
2.310994751936377555e-03,6.716116631898694234e-02
2.322157064851518293e-03,6.745319010499263579e-02
2.333822377485749843e-03,6.773569876375841459e-02
2.345905072865609505e-03,6.801707466928136325e-02
2.357056683659067460e-03,6.830841880334134752e-02
2.368647081441519094e-03,6.860837186204696292e-02
2.380301691954067860e-03,6.889337257794701797e-02
2.392202451265320207e-03,6.918788842108697379e-02
2.404285146645180303e-03,6.947832635255268841e-02
2.415661501993976706e-03,6.978326352552681466e-02
2.427358920993256172e-03,7.008706794525811079e-02
2.439751977901916547e-03,7.040061404287788205e-02
2.452487502704425986e-03,7.069966089898922779e-02
2.464548793840920515e-03,7.099440329277774409e-02
2.476192702231786065e-03,7.130183252288614659e-02
2.488253993368280594e-03,7.160291833483460600e-02
2.500037029341022326e-03,7.190241829224308656e-02
2.513072213550649695e-03,7.220169169900299277e-02
2.525283334390702756e-03,7.251319884078563649e-02
2.537676391299363565e-03,7.280748813327703184e-02
2.549737682435857661e-03,7.310902704652262607e-02
2.562355483899856484e-03,7.339402776242268112e-02
2.575123115067414273e-03,7.372479170933370074e-02
2.587494767732709082e-03,7.403425989527923079e-02
2.600080462831659989e-03,7.433942361890193140e-02
2.613158455528018492e-03,7.465206351392743300e-02
2.625872576087162364e-03,7.495428207911873641e-02
2.638094399048898208e-03,7.526148475857856457e-02
2.650829923851407647e-03,7.557231224841549910e-02
2.663725980479158834e-03,7.588993625770952545e-02
2.677702951396870694e-03,7.620166995014072964e-02
2.690663220754718581e-03,7.651453639581479171e-02
2.703751915572759866e-03,7.682355148046317306e-02
2.716680078565559403e-03,7.713279311576012875e-02
2.730143347642498101e-03,7.745562778997124032e-02
2.744216637655355010e-03,7.776713493175388403e-02
2.757476566420320827e-03,7.807139245278231499e-02
2.770468942143217064e-03,7.840125019709906495e-02
2.784082040923714727e-03,7.872113971287876544e-02
2.797705841825895174e-03,7.904510714033272101e-02
2.810537685723549662e-03,7.937405868205520132e-02
2.823294614769424667e-03,7.971207224972043370e-02
2.837860202379689605e-03,8.003671932912009845e-02
2.851965598757594863e-03,8.035615574360266411e-02
2.865118506305732848e-03,8.068556038662227925e-02
2.878999158128300092e-03,8.101405882704761086e-02
2.893243682088081532e-03,8.135388479990141031e-02
2.906910291476993112e-03,8.168714080394669230e-02
2.920576900865904258e-03,8.203353674560899533e-02
2.934821424825686132e-03,8.234277838090595103e-02
2.949108757272198705e-03,8.267920609403120458e-02
2.962882387877938117e-03,8.302605513699064244e-02
2.977223230932864607e-03,8.337018557216725745e-02
2.991424946405914914e-03,8.371499565928956776e-02
3.005498236418772257e-03,8.404643925814631045e-02
3.020470504652982956e-03,8.436814117911456412e-02
3.034040794946749053e-03,8.471702917791112952e-02
3.048606382557014424e-03,8.504598071963360983e-02
3.062840204395113081e-03,8.537901017303031748e-02
3.077512813222205851e-03,8.572676541858403887e-02
3.092452975091368201e-03,8.605662316290078884e-02
3.107371732717164985e-03,8.639667568640314876e-02
3.122140660639402803e-03,8.672925203850273546e-02
3.137359077672317517e-03,8.707474177757075495e-02
3.152534686218501098e-03,8.743133249841868182e-02
3.167250103532325001e-03,8.778203290240378653e-02
3.182522031173653631e-03,8.812933504666037310e-02
3.197729746084885562e-03,8.848411336231973290e-02
3.212562886737220080e-03,8.883186860787345429e-02
3.227524452849747996e-03,8.919480274688131038e-02
3.243481316278774753e-03,8.953689422622078398e-02
3.258592712094861635e-03,8.987921225620884580e-02
3.274538873402205175e-03,9.024690395883665228e-02
3.289650269218292056e-03,9.061414256016732394e-02
3.305971004784533443e-03,9.098251391474083960e-02
3.321949272456925333e-03,9.133887808494017824e-02
3.337617178600516942e-03,9.171178045248508381e-02
3.354184062965461909e-03,9.207494114214150038e-02
3.369798458500639603e-03,9.245350727590062601e-02
3.385873045268176975e-03,9.281757416815132611e-02
3.401359015343160836e-03,9.318549242142770694e-02
3.417037623608435229e-03,9.354072383838420157e-02
3.432534295805102307e-03,9.390796243971487323e-02
3.448533967720859763e-03,9.427429483845126135e-02
3.465668064534992241e-03,9.463247141383916705e-02
3.481860374641040229e-03,9.499110109052420758e-02
3.498149003842232832e-03,9.535516798277490769e-02
3.515379419751510359e-03,9.572693759707695538e-02
3.532631239904153453e-03,9.610618338278179018e-02
3.548513188481400727e-03,9.645937584390117114e-02
3.565636583173850422e-03,9.683137200885179319e-02
3.582310488755623221e-03,9.720925849066520963e-02
3.599605117394997448e-03,9.758329361145294534e-02
3.615711810527582736e-03,9.797069522050627643e-02
3.632856609463397998e-03,9.836511989966524594e-02
3.650044216885944392e-03,9.873688951396730751e-02
3.665947569706557232e-03,9.911251048929502205e-02
3.683006751668910228e-03,9.949085007240558720e-02
3.699969614536118175e-03,9.986669759838188998e-02
3.717574604704293115e-03,1.002454902827895761e-01
3.735928743390262447e-03,1.006145412893088009e-01
3.753448116584975121e-03,1.009985446386335861e-01
3.771149425848295111e-03,1.013807355827698320e-01
3.787791225065019560e-03,1.017615672230146456e-01
3.805460427963291200e-03,1.021661866813592251e-01
3.822637333264154811e-03,1.025447528151183646e-01
3.840863046489931178e-03,1.029355526839002277e-01
3.859110163959072679e-03,1.033317897682477504e-01
3.877421494158310878e-03,1.037255347954610107e-01
3.895101399178265301e-03,1.041249435888885050e-01
3.913755197271352564e-03,1.045243523823159992e-01
3.930814379233705559e-03,1.049409790250347557e-01
3.948890262755922961e-03,1.053401612678136756e-01
3.967051763251602629e-03,1.057443276248611203e-01
3.984763774636605402e-03,1.061473612286657209e-01
4.002261743587952510e-03,1.065338566351247684e-01
4.021407839278447367e-03,1.069434602077378865e-01
4.040553934968943092e-03,1.073530637803509907e-01
4.059956881579824747e-03,1.077660656126926408e-01
4.079402636677438403e-03,1.081822391541142486e-01
4.097350094739462406e-03,1.085913896254302180e-01
4.116731637106978495e-03,1.090141331356603432e-01
4.136316519786467465e-03,1.094081047135221779e-01
4.156361593698316981e-03,1.098129507225153317e-01
4.175015391791403810e-03,1.102230073964255708e-01
4.194140083238533968e-03,1.106468836598985400e-01
4.213853391378216337e-03,1.110655492584544102e-01
4.232774742513373614e-03,1.114946361868444785e-01
4.252220497610986402e-03,1.119087707724289726e-01
4.271430806031578827e-03,1.123149760853135309e-01
4.291315348118185727e-03,1.127533515902949396e-01
4.311349719908352460e-03,1.131887819368449233e-01
4.331020219561303695e-03,1.136035961743751266e-01
4.351150910446614610e-03,1.140449168377879186e-01
4.371206686480146909e-03,1.144635824363438026e-01
4.392043717396521517e-03,1.148906304088967295e-01
4.412078089186687382e-03,1.153226624957181951e-01
4.431502440040935471e-03,1.157519759747568239e-01
4.451997003063461016e-03,1.161803832512011692e-01
4.472373842747475944e-03,1.166096967302397980e-01
4.493007533351877671e-03,1.170433146716012424e-01
4.514411776717439789e-03,1.174812370752855023e-01
4.534938446105014551e-03,1.179062460920013156e-01
4.555668455804561326e-03,1.183337471658513912e-01
4.576066699731941821e-03,1.187854891590983675e-01
4.596550560632784582e-03,1.192123105810027339e-01
4.618511314325851429e-03,1.196275779198300721e-01
4.639562387675881701e-03,1.200655003235143320e-01
4.659575355222682867e-03,1.205052351323871312e-01
4.681439789820603797e-03,1.209508602581227527e-01
4.702694203482606951e-03,1.213853844020784667e-01
4.724943914461108944e-03,1.218296502239226559e-01
4.746722732085568476e-03,1.222666664250126461e-01
4.768458741223296875e-03,1.227088932910197078e-01
4.791072324339013498e-03,1.231615414868609676e-01
4.813033078032080345e-03,1.236087524671365678e-01
4.835796490851355066e-03,1.240552837954664450e-01
4.858067606073222626e-03,1.245029478770391801e-01
4.879889232184413290e-03,1.249435888885062768e-01
4.901314879793340976e-03,1.253828705960819412e-01
4.924249526559541096e-03,1.258309877789518250e-01
4.946745386336747104e-03,1.262933776526815322e-01
4.969669330981263573e-03,1.267607516406797918e-01
4.991844127107986084e-03,1.272133998365210517e-01
5.014693156900723939e-03,1.276649152791194675e-01
5.037809739735530506e-03,1.281003456256694650e-01
5.060241386782639815e-03,1.285448379981622147e-01
5.082309161692534494e-03,1.290162898978347294e-01
5.104655191766181536e-03,1.294696177456216846e-01
5.128413901901955098e-03,1.299202269856258030e-01
5.151594697466859232e-03,1.303987019554039561e-01
5.175235684264122178e-03,1.308474987902195352e-01
5.198223841638736215e-03,1.312974283782779583e-01
5.222121679356385958e-03,1.317740909428675444e-01
5.246394091332933982e-03,1.322480348996743216e-01
5.270495269362556606e-03,1.327199399006439573e-01
5.295142255598001176e-03,1.332095158522019762e-01
5.319286242114355800e-03,1.336565002818290160e-01
5.343954632593165936e-03,1.341515134489527084e-01
5.368098619109519694e-03,1.346333866784593936e-01
5.391621882568272892e-03,1.351111819962918237e-01
5.416044124248379013e-03,1.355996251946069986e-01
5.440562685023631051e-03,1.360821780760594069e-01
5.465027735190468305e-03,1.365749257366974112e-01
5.489706827790961224e-03,1.370565724155555221e-01
5.514332409783040227e-03,1.375210012451223707e-01
5.539460991494210909e-03,1.380089913421404246e-01
5.564621679570429073e-03,1.384951690339699115e-01
5.588583730018175516e-03,1.389734174530994903e-01
5.613808630824490380e-03,1.394491738150948068e-01
5.639140552847633076e-03,1.399523428055669816e-01
5.663830347569809645e-03,1.404251540091308870e-01
5.690178971152815880e-03,1.408968324594519761e-01
5.716313552302167318e-03,1.413927518291699381e-01
5.741431431891655217e-03,1.418737188560823537e-01
5.767491098189226305e-03,1.423494752180776424e-01
5.793144083862852498e-03,1.428469804423355971e-01
5.820166941111874943e-03,1.433333846848136861e-01
5.845755714055404437e-03,1.438324757636116058e-01
5.871451508215761762e-03,1.443222782658182268e-01
5.897907153015596697e-03,1.447984877291106642e-01
5.924245074476921016e-03,1.452916884910458173e-01
5.950390357747955238e-03,1.457887406140066233e-01
5.978044640176261026e-03,1.462710669448104572e-01
6.004200625568978031e-03,1.467690252703655329e-01
6.031105759479489861e-03,1.472803500841862179e-01
6.058182127336926223e-03,1.477923545499525981e-01
6.084659176380126724e-03,1.482837429066991841e-01
6.110922182989670694e-03,1.487715064530686637e-01
6.138298210254224986e-03,1.492644806643552424e-01
6.165481599328489180e-03,1.497712744652045513e-01
6.191905137763275765e-03,1.502594911128711519e-01
6.219666441408409387e-03,1.507699097240975672e-01
6.247438447175226658e-03,1.512812345379182244e-01
6.273626538932992013e-03,1.517873486868218103e-01
6.301366438334760067e-03,1.522871194175654808e-01
6.329791273524226249e-03,1.528070531560317691e-01
6.357616789899457437e-03,1.533136204062325036e-01
6.385249668084398526e-03,1.538337806953473663e-01
6.413610290543768008e-03,1.543648154155935759e-01
6.442388295748766036e-03,1.548754605774685378e-01
6.470962960641792050e-03,1.553983394743662372e-01
6.499751667968472861e-03,1.559085315349440781e-01
6.529139694109389533e-03,1.564479486291873445e-01
6.557971209922801477e-03,1.569696947728421998e-01
6.585893045393177714e-03,1.575122835761654239e-01
6.615345284264191085e-03,1.580297252574974776e-01
6.644208906442651379e-03,1.585664237439579072e-01
6.673286571054767337e-03,1.590825061213985148e-01
6.702728107804098792e-03,1.595976822962448805e-01
6.733239856721706836e-03,1.601380055930824164e-01
6.763334222893687200e-03,1.606495569575516480e-01
6.793471397552398698e-03,1.611842164881749639e-01
6.823726295549620811e-03,1.617168370629611385e-01
6.853135725933903917e-03,1.622503638403416104e-01
6.882930432698766351e-03,1.627875154280991610e-01
6.913281649791133514e-03,1.633110739769425834e-01
6.943868313560521040e-03,1.638450538556201763e-01
6.974551296425054482e-03,1.643876426589434003e-01
7.004249684094771868e-03,1.649383872856151345e-01
7.035895857910755800e-03,1.654809760889383585e-01
7.067317287171401285e-03,1.660240179935587035e-01
7.098631695215218071e-03,1.665525606566706507e-01
7.130363486004664270e-03,1.670969618651824140e-01
7.161078575234246062e-03,1.676388710165599427e-01
7.192831770267056959e-03,1.681832722250717338e-01
7.223846518903756682e-03,1.687328840985005962e-01
7.254764948445311355e-03,1.692766056550666642e-01
7.286132867097542924e-03,1.698309750921155048e-01
7.318078700320643920e-03,1.703948596564042184e-01
7.350035235665428567e-03,1.709578380180986901e-01
7.382601791946130990e-03,1.715092622967160918e-01
7.413884093624900293e-03,1.720618193285763653e-01
7.445680097144443191e-03,1.726127905058966738e-01
7.478096823721586649e-03,1.731741830130511250e-01
7.510160380283198260e-03,1.737324038111256186e-01
7.542919574754191649e-03,1.743003662870886150e-01
7.575999832875667667e-03,1.748588136358116829e-01
7.609401154647627182e-03,1.754014024391349069e-01
7.643048625218291578e-03,1.759720835228807123e-01
7.676235904556595428e-03,1.765375539417094186e-01
7.708898779932442900e-03,1.770826348021669050e-01
7.741818506228678037e-03,1.776474255690499160e-01
7.774855955863422922e-03,1.782024746580444519e-01
7.808792383719521599e-03,1.787649999184417748e-01
7.842750215818986709e-03,1.793137055892763676e-01
7.876322771537869888e-03,1.798834804704279033e-01
7.910922730938301992e-03,1.804731918086535103e-01
7.945148116079835815e-03,1.810404746326707837e-01
7.978656459068622295e-03,1.816290532176535466e-01
8.012378844491066174e-03,1.821952032884279760e-01
8.047406888758807872e-03,1.827688295306051924e-01
8.081439635710051597e-03,1.833408699182423884e-01
8.116135914205627883e-03,1.839144961604196049e-01
8.150264980252017524e-03,1.845042074986452396e-01
8.184672301462157795e-03,1.850848568109280667e-01
8.219860877555142109e-03,1.856695840348851767e-01
8.254856815457836325e-03,1.862491005939251876e-01
8.289189221816197981e-03,1.868369995269622552e-01
8.323853393946725049e-03,1.874341870365906493e-01
8.359716203705725573e-03,1.880288824890847810e-01
8.396595715024587903e-03,1.886328665181702668e-01
8.433004332989409504e-03,1.892252964641787105e-01
8.468182206960711902e-03,1.898111564413786645e-01
8.504794165237505518e-03,1.903854623355015763e-01
8.540988740768671456e-03,1.909969225359898493e-01
8.577408060855174973e-03,1.915823294118926268e-01
8.613645444873072043e-03,1.921820089786553110e-01
8.649411935536926652e-03,1.927952815843321233e-01
8.685520894094628588e-03,1.933815946628291982e-01
8.721876001451037141e-03,1.939520491959264292e-01
8.759001661568604352e-03,1.945465180977720143e-01
8.796673129891992640e-03,1.951414401009147204e-01
8.834665661865866160e-03,1.957220894131975752e-01
8.871513066819681007e-03,1.963222220812573804e-01
8.908809960884172749e-03,1.969126130714287104e-01
8.947027237413383849e-03,1.975199953602427283e-01
8.984795024831918053e-03,1.981217138828424984e-01
9.023697237148827280e-03,1.987170889872823532e-01
9.062920513116220003e-03,1.993124640917222079e-01
9.101426746930867118e-03,1.999232446402647578e-01
9.139793853163637183e-03,2.005324393342673150e-01
9.177722172407414003e-03,2.011257754828700561e-01
9.215489959825948207e-03,2.017145806185013934e-01
9.253953385153862454e-03,2.023264939202867874e-01
9.292705767767212716e-03,2.029155256065666990e-01
9.331426044015515495e-03,2.035059165967380290e-01
9.370916873024976931e-03,2.040899641687494159e-01
9.410450510521169501e-03,2.047181891172318025e-01
9.449085169796010014e-03,2.053314617229086148e-01
9.488575998805471451e-03,2.059624052791738380e-01
9.527874189624644524e-03,2.065854195627391254e-01
9.567557656824396059e-03,2.071903097944188810e-01
9.608311336192425917e-03,2.077992779377728916e-01
9.649321866480844306e-03,2.084066602265869095e-01
9.690246779795798696e-03,2.090419082451749344e-01
9.730861331581953239e-03,2.096585791105802787e-01
9.771240436691084816e-03,2.102915616226826157e-01
9.812871690037104633e-03,2.109152555581935984e-01
9.855005943102212659e-03,2.115398556962988785e-01
9.896754919786742224e-03,2.121819002343439953e-01
9.938835662243437202e-03,2.128166951516348715e-01
9.980210064669068487e-03,2.134193198768289390e-01
1.002041793583127727e-02,2.140500368824455879e-01
1.006212410402907570e-02,2.146716918621194570e-01
1.010373395313172822e-02,2.152910813353076380e-01
1.014505484494894472e-02,2.159145487201700742e-01
1.018728541710919866e-02,2.165303133829811488e-01
1.022841367073612680e-02,2.171601241860035281e-01
1.027049441319282178e-02,2.177881225838373402e-01
1.031297113415178060e-02,2.184263157608567485e-01
1.035525521692044759e-02,2.190613372287962268e-01
1.039810651213830296e-02,2.196879763227386206e-01
1.044070095643577153e-02,2.202994365232268659e-01
1.048338101770670237e-02,2.209319659340320818e-01
1.052734533357956720e-02,2.215799007889399652e-01
1.057115981974887306e-02,2.222135629529880252e-01
1.061426796588711523e-02,2.228467720157389365e-01
1.065773998416257203e-02,2.235046750991838693e-01
1.070215378914611375e-02,2.241338062502605255e-01
1.074569002015166724e-02,2.247867252194369614e-01
1.078978276148472547e-02,2.254357928275877165e-01
1.083466745982230965e-02,2.260762515110928128e-01
1.088017288121749353e-02,2.267216943088664616e-01
1.092403017587353052e-02,2.273877532156599046e-01
1.096801589598976091e-02,2.280397659822420431e-01
1.101274006250210248e-02,2.286727484943443800e-01
1.105764616508305223e-02,2.293195505960094471e-01
1.110348335225040325e-02,2.299833439963172022e-01
1.114921351820092645e-02,2.306457780927335111e-01
1.119569283266924446e-02,2.313018687709899046e-01
1.124129457315957599e-02,2.319638497661091203e-01
1.128765616428938252e-02,2.326002305379399893e-01
1.133467058484183970e-02,2.332671956473277020e-01
1.138043285715741211e-02,2.339228332242869468e-01
1.142580985309240432e-02,2.345655574142777589e-01
1.147235338029081904e-02,2.352370535366368753e-01
1.151868286505557809e-02,2.358976752278646449e-01
1.156551534953942709e-02,2.365551252100124568e-01
1.161237994038832530e-02,2.372118955402145457e-01
1.165904119092525150e-02,2.378691189717137833e-01
1.170695458969906247e-02,2.385116166110560210e-01
1.175511413727157659e-02,2.391874171957379391e-01
1.180257804693471066e-02,2.398752249647940205e-01
1.185122989210463454e-02,2.405387918144532011e-01
1.189948575877229284e-02,2.411874063213068076e-01
1.194658579629821402e-02,2.418661520644201368e-01
1.199544098178010818e-02,2.425530536308819207e-01
1.204479916698109575e-02,2.432261356077810299e-01
1.209451052219761256e-02,2.438908352106830546e-01
1.214309815463743975e-02,2.445521365538565195e-01
1.219214597830962400e-02,2.452089068840586361e-01
1.224116169561676251e-02,2.458828950635519872e-01
1.229138675267405292e-02,2.465389857418083808e-01
1.234185795853004822e-02,2.472098022122217742e-01
1.239093788856728343e-02,2.478824310878237069e-01
1.243996430799610385e-02,2.485670671477998306e-01
1.249003953534983530e-02,2.492666555505815007e-01
1.254097093243819114e-02,2.499583146806632628e-01
1.259065018128966047e-02,2.506545048237164286e-01
1.264132472745762951e-02,2.513368753772068365e-01
1.269222401818093614e-02,2.520294407098828682e-01
1.274174273520716286e-02,2.527188343334789145e-01
1.279369083385538224e-02,2.534050562479950308e-01
1.284546769855667708e-02,2.540924109157539634e-01
1.289780107358547666e-02,2.547858824510242925e-01
1.294920336402787496e-02,2.554544334149519980e-01
1.300178288785537768e-02,2.561295543476881931e-01
1.305530419839096533e-02,2.568440950932754374e-01
1.310733791401264697e-02,2.575226142857401923e-01
1.316107326698189202e-02,2.582246947456561248e-01
1.321424140750194695e-02,2.589023077355265823e-01
1.326710988861488569e-02,2.595851313903141389e-01
1.331932554030517551e-02,2.602586664685103690e-01
1.337155189411714726e-02,2.609498724972950101e-01
1.342511601313946604e-02,2.616465157416452691e-01
1.347891557883880605e-02,2.623377217704299103e-01
1.353227635754915281e-02,2.630422942874801051e-01
1.358683577388796956e-02,2.637468668045303000e-01
1.364124536052322909e-02,2.644507596696347718e-01
1.369614724475589664e-02,2.651469498126879376e-01
1.375046051229601024e-02,2.658458585635238847e-01
1.380549082198886945e-02,2.665327601299857241e-01
1.385942951527008651e-02,2.671976862835362954e-01
1.391559424986132248e-02,2.678712213617325255e-01
1.397172687808750924e-02,2.685755673281341460e-01
1.402673578353700289e-02,2.692851239594528656e-01
1.408367107088939925e-02,2.700007974582829817e-01
1.413878699755572073e-02,2.707164709571130423e-01
1.419584000824662684e-02,2.714353161650231439e-01
1.425000344608318148e-02,2.721634499495245163e-01
1.430671398888023853e-02,2.728836544613260084e-01
1.436219378768377637e-02,2.735959297004275648e-01
1.441981401082386913e-02,2.743032208252605963e-01
1.447796934004810104e-02,2.750014499241508203e-01
1.453610326502896739e-02,2.757023976308239366e-01
1.459257836114900321e-02,2.764189773322482946e-01
1.464896784029557676e-02,2.771194719376242621e-01
1.470553925551075850e-02,2.778199665430002296e-01
1.476415477596734922e-02,2.785141177302162263e-01
1.482257765823365159e-02,2.792166512914293075e-01
1.488194232720803888e-02,2.799243955175594878e-01
1.494008695431058714e-02,2.806160546476412221e-01
1.499887370871410414e-02,2.813632186866224516e-01
1.505879488801599615e-02,2.820779859828582703e-01
1.511779568485316708e-02,2.828054401154139752e-01
1.517808073629227372e-02,2.835183950064611991e-01
1.523719925646795613e-02,2.842286312897256417e-01
1.529839398825009848e-02,2.849481561495814108e-01
1.535712723204520069e-02,2.856722120224085559e-01
1.541698419861699428e-02,2.863915103316157507e-01
1.547751539885480407e-02,2.871454708900540442e-01
1.553770413119876480e-02,2.878609178382355860e-01
1.559947677755177745e-02,2.885797630461456320e-01
1.566061799872550675e-02,2.893099357864841736e-01
1.572168430504745570e-02,2.900321792541227794e-01
1.578436663174350232e-02,2.907573678801927408e-01
1.584561487413405773e-02,2.914934309373941046e-01
1.590624239346701344e-02,2.922342515582153633e-01
1.596756555070934919e-02,2.929574012284482110e-01
1.602956294161770115e-02,2.936821367532210791e-01
1.609208473648850862e-02,2.943853499663798834e-01
1.615470285045446028e-02,2.951132572002327370e-01
1.621729956017704463e-02,2.958447892444626692e-01
1.627976784443943906e-02,2.965591034394013392e-01
1.634258929871736446e-02,2.972722848810971374e-01
1.640642745455515167e-02,2.979836539176044519e-01
1.647041544009649958e-02,2.987154125124829585e-01
1.653475659565338193e-02,2.994723182293526076e-01
1.659926898515718535e-02,3.001963741021797527e-01
1.666350311949723814e-02,3.009412726346752942e-01
1.672868974266705777e-02,3.016895694268993400e-01
1.679243157940970080e-02,3.024152111542665056e-01
1.685832454261058239e-02,3.031712106685419128e-01
1.692329712334674635e-02,3.039056878712032561e-01
1.698856936349002825e-02,3.046317826998675149e-01
1.705415196516210999e-02,3.053948052842485605e-01
1.712048371535198829e-02,3.061288293856127551e-01
1.718706161434056801e-02,3.069024998504765733e-01
1.725304019451491533e-02,3.076426408193521644e-01
1.731997126351902602e-02,3.084113271699474024e-01
1.738802605529983156e-02,3.091496557336344542e-01
1.745514976249423408e-02,3.098888904999157479e-01
1.752147081056243047e-02,3.106403590012197236e-01
1.758868013473029526e-02,3.113904681986323641e-01
1.765604999072339920e-02,3.121367260350192963e-01
1.772593484531196154e-02,3.128732421935177532e-01
1.779526318957301567e-02,3.136253903467675075e-01
1.786358553439588992e-02,3.143732340376944046e-01
1.793310651684723589e-02,3.151122422533271239e-01
1.800283083961055561e-02,3.158553283806340706e-01
1.807227690721012123e-02,3.165984145079410728e-01
1.814102733690030680e-02,3.173444457936794305e-01
1.821079446815035766e-02,3.180902505287692139e-01
1.828028334423665441e-02,3.188392269729389827e-01
1.835051066671906581e-02,3.196142567416941915e-01
1.842088781890503096e-02,3.203559835651097476e-01
1.849255992781461896e-02,3.211289743780278427e-01
1.856508820645882615e-02,3.218709277520919732e-01
1.863594695412051916e-02,3.226251148611788411e-01
1.870620638296797630e-02,3.233684275391343621e-01
1.877782498126914779e-02,3.241393793962153436e-01
1.884937936684022083e-02,3.248720441936880921e-01
1.892113709272326763e-02,3.256452615572547615e-01
1.899562385963542502e-02,3.263926521468845654e-01
1.906867654224208772e-02,3.271579402377512991e-01
1.914119411876461299e-02,3.279318372532636916e-01
1.921499594988906878e-02,3.286919146792133262e-01
1.928916165315074441e-02,3.294370397623574420e-01
1.936222503787908902e-02,3.301842038013386160e-01
1.943443225287281445e-02,3.309621787285252914e-01
1.950723878668077227e-02,3.317233889077177422e-01
1.958117974538710684e-02,3.324898097518273477e-01
1.965500298075492994e-02,3.332623474634482941e-01
1.972969308797906107e-02,3.340391896373920977e-01
1.980416915276953307e-02,3.348287186476557320e-01
1.988090336523507320e-02,3.356003501566824365e-01
1.995712387585983974e-02,3.363787781851662051e-01
2.003242400401988865e-02,3.371402149150072858e-01
2.010825923826407499e-02,3.379175101902481826e-01
2.018291723912315691e-02,3.386968444213261931e-01
2.025844211183853993e-02,3.394707414368385856e-01
2.033602179191702081e-02,3.402478101614309081e-01
2.041405096110617684e-02,3.410119654990548255e-01
2.049110623722220220e-02,3.417851828626214949e-01
2.056693076934470663e-02,3.425642905430509866e-01
2.064431781123289567e-02,3.433239148677034724e-01
2.072255032073402545e-02,3.440971322312701419e-01
2.080112529812900429e-02,3.448708026961339601e-01
2.087998923280941568e-02,3.456558006934262184e-01
2.095985916692801390e-02,3.464244870440215118e-01
2.103894784616376287e-02,3.471834317167283301e-01
2.111796161054773843e-02,3.479704686698577021e-01
2.119843086348056904e-02,3.487754031242240593e-01
2.127835430820757684e-02,3.495610807734620407e-01
2.135759281714688651e-02,3.503347512383258588e-01
2.143934632468165111e-02,3.511013986330839831e-01
2.152100351312127152e-02,3.518954586563190490e-01
2.160300316945474100e-02,3.526976745029025695e-01
2.168523827246522998e-02,3.534727042716577783e-01
2.176771952427442383e-02,3.542477340404129871e-01
2.185063956307261093e-02,3.550329585883538197e-01
2.193351679338406690e-02,3.558172769337004104e-01
2.201735721464697509e-02,3.566170007231496686e-01
2.209982776433448703e-02,3.573976942581191252e-01
2.218305816466147398e-02,3.581761222866028938e-01
2.226556082071403514e-02,3.589717681643779246e-01
2.234931562500347760e-02,3.597520085980502325e-01
2.243274936564243829e-02,3.605336083356139310e-01
2.251580853202250418e-02,3.613385427899802882e-01
2.260047301665498581e-02,3.621237673379211208e-01
2.268574752222338523e-02,3.629246238806132507e-01
2.276939530529600159e-02,3.637393000128680831e-01
2.285454138540420760e-02,3.645159156361632569e-01
2.294131418800819666e-02,3.653079367035612091e-01
2.302910369217204753e-02,3.661063011891190211e-01
2.311546981415209256e-02,3.669157666564568099e-01
2.320236034009458964e-02,3.677062018693146861e-01
2.328940069574065089e-02,3.685034336016297374e-01
2.337728651899964941e-02,3.693002122326475845e-01
2.346442319374085136e-02,3.701035608324739767e-01
2.355187023001085664e-02,3.709035111725718092e-01
2.363923164930739618e-02,3.717102580321267058e-01
2.372760977016380446e-02,3.725068101124959785e-01
2.381352640303317086e-02,3.732911284578425692e-01
2.390408775671286346e-02,3.740899460446975300e-01
2.399282974970648463e-02,3.748887636315525462e-01
2.408111155146774526e-02,3.756891670729474719e-01
2.417018531023353012e-02,3.764959139325024240e-01
2.426068245118312774e-02,3.773103635141086820e-01
2.435217488944922334e-02,3.781297972099834648e-01
2.444197639248944093e-02,3.789453795448325391e-01
2.453203474645004184e-02,3.797636804874645056e-01
2.462334524864753099e-02,3.805629511756166150e-01
2.471538349511944593e-02,3.813585970533916458e-01
2.480641574215318446e-02,3.821667032168379885e-01
2.489914962653447944e-02,3.829612163413701476e-01
2.499113436239798480e-02,3.837727207645449945e-01
2.508320471523494896e-02,3.845685931929685997e-01
2.517450451531075620e-02,3.853669576785264672e-01
2.526776280365451016e-02,3.861843524185640808e-01
2.536089266653807073e-02,3.870012940573046012e-01
2.545487869915625395e-02,3.878420235141449290e-01
2.554951756119708609e-02,3.886374428412713855e-01
2.564362131715378079e-02,3.894457755553662470e-01
2.573728628612147878e-02,3.902411948824927035e-01
2.583363748763155970e-02,3.910549648121532385e-01
2.592932515759730286e-02,3.918868587936993331e-01
2.602530178484848550e-02,3.927019880272513142e-01
2.612214528395596924e-02,3.935248199828546567e-01
2.621854999607446321e-02,3.943451598813236814e-01
2.631632457976834996e-02,3.951510005382843360e-01
2.641191593063894894e-02,3.959729262912933812e-01
2.651062159891923870e-02,3.967950785949510006e-01
2.660574205643579868e-02,3.976052237142344570e-01
2.670176149217370898e-02,3.984289618724320414e-01
2.680009258619510046e-02,3.992499814228468447e-01
2.689770663806374806e-02,4.000875391706071316e-01
2.699605913632850684e-02,4.008861302068135735e-01
2.709607046345409442e-02,4.017071497572283212e-01
2.719621021603987887e-02,4.025340596245058911e-01
2.729521554372728656e-02,4.033457905983293124e-01
2.739648972121144083e-02,4.041790438837668531e-01
2.749589102740111410e-02,4.050021023900187145e-01
2.759648026909757371e-02,4.058247077949734827e-01
2.770070823216617614e-02,4.066411963324168544e-01
2.780258172846456974e-02,4.074438652802975236e-01
2.790352414017656033e-02,4.082537838489324056e-01
2.800469129644389196e-02,4.090924743499355642e-01
2.810757079218046545e-02,4.099096425393246590e-01
2.821164892554551065e-02,4.107068742716396548e-01
2.831678656895715226e-02,4.115321982843772597e-01
2.842102523414744009e-02,4.123534443854405818e-01
2.852622709028917666e-02,4.131567929852669740e-01
2.862956677725811069e-02,4.139762266811417568e-01
2.873406229336878531e-02,4.148004179406364900e-01
2.883709161880891950e-02,4.156488501195281238e-01
2.894180117735324978e-02,4.164716820751314663e-01
2.904592211920502612e-02,4.173028964047318379e-01
2.915272929359918191e-02,4.181051122513153584e-01
2.925807027732279381e-02,4.189297566121072403e-01
2.936345406953314030e-02,4.197568930300333845e-01
2.946918032963733586e-02,4.205903728661194441e-01
2.957645839738553065e-02,4.214245323541512267e-01
2.968391840120233535e-02,4.222528015253201872e-01
2.979299442539324119e-02,4.230624935433064948e-01
2.990303364053559579e-02,4.238955202780954612e-01
3.001201334563135398e-02,4.247446321089328181e-01
3.011991213643715540e-02,4.255679171658332538e-01
3.022966239429407398e-02,4.263979987421908091e-01
3.033972301367979588e-02,4.272237758562255072e-01
3.044871342089723598e-02,4.280563494897173249e-01
3.055918072090690191e-02,4.288785017933749444e-01
3.067029014821753483e-02,4.297045054580582168e-01
3.078149589462331540e-02,4.305520314343556088e-01
3.089377185319737082e-02,4.314079397846500297e-01
3.100503111021156097e-02,4.322423258233303867e-01
3.111821674912865557e-02,4.330932500593562828e-01
3.122995760161857010e-02,4.339471194538135901e-01
3.134251181535638309e-02,4.347787868847111103e-01
3.145778436800161781e-02,4.355927833650202197e-01
3.157064894326822718e-02,4.364287552582405416e-01
3.168553621953287824e-02,4.372527199670867004e-01
3.180160072918263719e-02,4.380871060057670574e-01
3.191739768579032743e-02,4.389384833430901023e-01
3.203157862202392347e-02,4.397996023583016223e-01
3.214676555769569594e-02,4.406754471656701422e-01
3.226358991798493336e-02,4.414960136147877967e-01
3.237968653399974500e-02,4.423344775651423810e-01
3.249622193700354295e-02,4.431885735102482626e-01
3.261319612699634107e-02,4.440449349618398323e-01
3.273007399789399502e-02,4.448933671407314661e-01
3.284610640117870822e-02,4.457422524209202486e-01
3.296441835638184992e-02,4.465621392180921800e-01
3.308471020409631258e-02,4.474012828203924319e-01
3.320442413723989628e-02,4.482533398096611998e-01
3.332347453883915261e-02,4.490716407522931664e-01
3.344296372742740914e-02,4.498967382143821414e-01
3.356111515080530822e-02,4.507345225127910582e-01
3.367942710600845685e-02,4.515591668735829400e-01
3.380147410167888555e-02,4.524137159199859148e-01
3.392206560880046268e-02,4.532621480988776042e-01
3.404284975411233510e-02,4.541046899609064158e-01
3.416503587736464259e-02,4.549252564100240703e-01
3.428790693640465514e-02,4.557625876071357829e-01
3.441152714396245732e-02,4.566053560198132244e-01
3.453617475520180669e-02,4.574506164896248728e-01
3.465833947421075728e-02,4.583058451879736261e-01
3.478224863905399200e-02,4.591554101201080762e-01
3.490795576033994124e-02,4.599728048601457453e-01
3.503180071245308447e-02,4.608167060260660031e-01
3.515895262016620337e-02,4.616449751972350191e-01
3.528494869873758516e-02,4.624682602541354548e-01
3.541119092610767183e-02,4.633001542356815494e-01
3.553716560043568978e-02,4.641465474587360696e-01
3.566247674321937344e-02,4.649929406817905897e-01
3.578960724668912852e-02,4.658196239984195852e-01
3.591592438891099553e-02,4.666635251643398430e-01
3.604345087088300925e-02,4.675160352549057041e-01
3.617383481934433043e-02,4.683622019273116499e-01
3.630353383201796041e-02,4.692031579348005521e-01
3.643179876038608878e-02,4.700468325500722355e-01
3.655911119992445030e-02,4.709074984639866068e-01
3.668733331980585100e-02,4.717291976663470776e-01
3.681722497066976241e-02,4.725783094971844345e-01
3.694751260003593940e-02,4.734052193644620044e-01
3.708140684440921347e-02,4.742633932212421133e-01
3.721179079287053465e-02,4.751054819819738317e-01
3.734387637867941923e-02,4.759398680206541887e-01
3.747609038994850067e-02,4.767858081424115602e-01
3.760892512427517487e-02,4.776469271576230802e-01
3.774129966736949893e-02,4.785073665208888771e-01
3.787331033832660315e-02,4.793265736661150855e-01
3.800624139174842153e-02,4.801654907177668186e-01
3.814226535833657034e-02,4.809957988447729482e-01
3.827788264430077164e-02,4.818258804211304480e-01
3.841427048302613334e-02,4.826425955092224496e-01
3.855082955569841957e-02,4.834733567375256724e-01
3.868475590643674633e-02,4.843152189476088165e-01
3.882127217062229796e-02,4.851267233707836635e-01
3.895642926535414219e-02,4.859572580484383675e-01
3.909376959290927073e-02,4.867746527884759811e-01
3.922955811282039656e-02,4.876484586400073873e-01
3.936573190911210607e-02,4.884910005020362544e-01
3.950129568446789086e-02,4.893274254965537251e-01
3.964295966918286729e-02,4.902232067609962884e-01
3.978062106038847412e-02,4.910605379581080565e-01
3.992024093986203809e-02,4.919259614356423782e-01
4.006185141396859800e-02,4.927580819678370472e-01
4.020142848495542737e-02,4.935852183857631914e-01
4.034377740545810193e-02,4.944216433802806621e-01
4.048499190106239626e-02,4.952834420474379051e-01
4.062714818337477551e-02,4.961348193847609500e-01
4.076927235932210902e-02,4.970081721349952075e-01
4.091323730019887778e-02,4.978371209581098911e-01
4.105656011377468301e-02,4.986952948148900000e-01
4.119964748067346527e-02,4.995478049054558611e-01
4.134397629368745386e-02,5.004030336038045590e-01
4.148769508576551773e-02,5.012646057203132832e-01
4.163127475026170976e-02,5.021035227719650162e-01
4.177841822127826427e-02,5.029811799845220754e-01
4.192230824730325961e-02,5.038234952959023127e-01
4.206736480459167399e-02,5.046846143111138883e-01
4.221221802156811115e-02,5.055511705418910262e-01
4.235876217377043673e-02,5.064039071831054617e-01
4.250539194294621764e-02,5.072403321776229879e-01
4.265399090251163067e-02,5.080824209383546508e-01
4.280283601087575551e-02,5.089226972938978300e-01
4.295145637468453237e-02,5.097776994415980090e-01
4.310051552548230941e-02,5.106440291217265726e-01
4.325447624801079943e-02,5.115348262719006112e-01
4.340242237815356008e-02,5.123787274378208689e-01
4.355110695469244231e-02,5.132457367698952666e-01
4.370082963703454670e-02,5.141093478422410490e-01
4.385085197878377250e-02,5.149441869822184437e-01
4.400287561728767616e-02,5.157939784650015236e-01
4.415618351039351380e-02,5.166478478594588308e-01
4.430782187251684073e-02,5.175182554512617328e-01
4.446033780861815415e-02,5.183653283262619205e-01
4.461298217017965750e-02,5.192133074038564056e-01
4.477005721011783484e-02,5.200671767983137128e-01
4.492490620874599327e-02,5.209194603382311106e-01
4.507902746309972591e-02,5.217586039405313070e-01
4.523322363230523890e-02,5.226054502648830313e-01
4.538914284310167219e-02,5.234568276022060207e-01
4.554332831018550326e-02,5.242968774071006255e-01
4.570146286017027354e-02,5.251369272119952303e-01
4.585930845286961127e-02,5.259597591675985173e-01
4.601771055589645720e-02,5.268004886244388452e-01
4.617544912737896190e-02,5.276745210266188257e-01
4.633476091074884007e-02,5.284898768108193812e-01
4.649468271505464295e-02,5.293383089897110150e-01
4.665754760282320168e-02,5.301926314854654709e-01
4.681925666145002329e-02,5.310562425578111423e-01
4.698069816703477619e-02,5.319082995470799657e-01
4.714228950232308979e-02,5.327571848272687483e-01
4.730274641271302316e-02,5.336062966581061051e-01
4.746617851293077200e-02,5.344642439642376397e-01
4.762821933732976076e-02,5.353140354470207196e-01
4.779476575495720386e-02,5.361432108207839775e-01
4.795881857823255240e-02,5.370213211346381854e-01
4.812153363629755737e-02,5.378631833447212740e-01
4.828615367202209602e-02,5.387109358716671847e-01
4.844709217788775724e-02,5.395650318167730664e-01
4.861276102153720691e-02,5.404247915280931958e-01
4.877595767507793278e-02,5.412664271875277100e-01
4.894313551788465749e-02,5.421014928781537900e-01
4.910963912702536599e-02,5.429295354986741762e-01
4.927558622583856629e-02,5.437670932464345741e-01
4.944265704742846490e-02,5.446270795084031668e-01
4.961001682630379606e-02,5.454795895989691390e-01
4.978095111382117161e-02,5.463384431076949710e-01
4.994826808420977510e-02,5.471771336086981297e-01
5.011679439434852529e-02,5.480350809148296642e-01
5.028696883122642930e-02,5.488850989482613185e-01
5.045780679964866067e-02,5.497401010959613865e-01
5.062727489649550272e-02,5.506003139085786646e-01
5.079682861031580010e-02,5.514480664355245754e-01
5.096810536572703165e-02,5.522921941520934075e-01
5.114043092906316729e-02,5.531621486425991607e-01
5.131474708703230581e-02,5.540121666760308150e-01
5.148856024528235265e-02,5.548558412913024984e-01
5.166106774468710167e-02,5.556863759689570914e-01
5.183696781666529557e-02,5.565404719140629730e-01
5.201179767647520075e-02,5.573585463060463097e-01
5.218719474873430297e-02,5.581956509525095589e-01
5.236189618308401822e-02,5.590359273080527380e-01
5.253873804177029705e-02,5.598845860375929462e-01
5.271505549649411343e-02,5.607305261593502621e-01
5.288973552660046484e-02,5.615696697616505695e-01
5.306611719405437966e-02,5.624183284911907776e-01
5.324235973392642263e-02,5.632842050700223036e-01
5.342102095329876593e-02,5.641398868696680946e-01
5.359834440746076567e-02,5.649806163265084225e-01
5.377936009360332476e-02,5.658263298976172750e-01
5.396045069459766419e-02,5.666772541336431157e-01
5.414162691256546589e-02,5.675356545410717990e-01
5.432206468413715295e-02,5.683675485226179491e-01
5.450242754085705965e-02,5.691937787379497404e-01
5.468480239645333307e-02,5.700238603143072957e-01
5.486724146477970493e-02,5.708722924931989295e-01
5.504976615007953211e-02,5.716826641631309602e-01
5.523140255927969089e-02,5.725111598849484951e-01
5.541680611531219630e-02,5.733500769366002281e-01
5.560104314008126880e-02,5.741901267414948329e-01
5.578842658862508130e-02,5.750385589203864667e-01
5.597307029401810130e-02,5.758607112240441417e-01
5.615901965825642606e-02,5.766835431796474287e-01
5.634541851160542597e-02,5.775034299768193602e-01
5.653225615194341219e-02,5.783507294024681222e-01
5.671779883555778945e-02,5.792098094618425286e-01
5.690630600687829332e-02,5.800412503420915300e-01
5.709401051907259106e-02,5.808813001469860238e-01
5.728752628334064095e-02,5.817297323258776576e-01
5.747565888040225002e-02,5.825652511178008863e-01
5.766717334791561511e-02,5.834073398785325493e-01
5.786141685645809080e-02,5.842639278807727488e-01
5.805142232481418779e-02,5.850992201220474032e-01
5.824638287550940735e-02,5.859394964775904713e-01
5.844126851135285350e-02,5.867688984020023035e-01
5.863284719159631703e-02,5.876118933653283749e-01
5.882915620962356901e-02,5.884777699441597898e-01
5.902565786584111629e-02,5.893119294321915724e-01
5.922146388414927659e-02,5.901576430033004250e-01
5.941804045521859728e-02,5.909985990107892162e-01
5.961540898329244914e-02,5.918513356520036517e-01
5.981306646865173354e-02,5.926999943815439709e-01
6.001019955004855549e-02,5.935364193760613860e-01
6.020740754629716474e-02,5.944056942146214162e-01
6.040327777733542347e-02,5.952582043051872773e-01
6.060044296509729811e-02,5.960975744581361591e-01
6.079991981114265392e-02,5.969355853071935947e-01
6.099921472111940329e-02,5.977550190030683774e-01
6.119985809842818508e-02,5.986113804546600026e-01
6.140252417673500857e-02,5.994389699738832400e-01
6.160517955292015013e-02,6.002729029112664483e-01
6.180780282274024595e-02,6.010995862278954993e-01
6.201143209199851819e-02,6.019414484379785879e-01
6.221424800000890237e-02,6.027794592870360235e-01
6.241801639684905340e-02,6.036238135542534300e-01
6.262092862395458870e-02,6.044577464916366383e-01
6.282644146662902385e-02,6.052894139225342141e-01
6.303495090337465911e-02,6.061269716702945010e-01
6.324031391634553356e-02,6.069568266960034819e-01
6.344657590753777221e-02,6.077753541892839673e-01
6.365430408940056517e-02,6.086122322850985311e-01
6.386263159007757317e-02,6.094337049368104831e-01
6.407161192017724050e-02,6.102651458170594845e-01
6.428076348422383235e-02,6.110866184687713254e-01
6.448840604911315610e-02,6.119087707724290004e-01
6.469935556960244860e-02,6.127572029513206342e-01
6.490925628216683008e-02,6.135850190211924460e-01
6.511875031410727099e-02,6.144151005975500013e-01
6.533150849316095299e-02,6.152703292958987547e-01
6.554269346032727539e-02,6.161040356826333886e-01
6.575227310924118551e-02,6.169352500122337046e-01
6.596702188292787039e-02,6.177583085184856770e-01
6.617869914769158868e-02,6.185596181624748446e-01
6.639199243282942198e-02,6.193887935362381025e-01
6.660858197144553516e-02,6.201939545412530341e-01
6.682379093636459100e-02,6.210152006423164117e-01
6.703859322065967852e-02,6.218276112680855006e-01
6.725740880058582449e-02,6.226447794574746508e-01
6.747470467923301352e-02,6.234750875844807805e-01
6.769104806905043570e-02,6.242981460907326419e-01
6.790893256439016479e-02,6.251205249450387802e-01
6.812875414375449412e-02,6.259415444954535834e-01
6.834677776667610893e-02,6.267548613238169697e-01
6.856671706937894628e-02,6.275706702093146738e-01
6.878760886091155047e-02,6.284204616920977537e-01
6.900996684311468121e-02,6.292201854815470119e-01
6.923288133564534097e-02,6.300276119930475760e-01
6.945597776424458636e-02,6.308470456889223588e-01
6.967785415097201007e-02,6.316608156185830047e-01
6.990168902596737011e-02,6.324750386495406884e-01
7.012832785684362802e-02,6.332727234831527774e-01
7.035187377455355551e-02,6.340833217037333824e-01
7.057712132961105334e-02,6.349172546411165907e-01
7.080560092541673956e-02,6.357557185914711750e-01
7.103195079900756492e-02,6.365733398821573630e-01
7.125597831219321332e-02,6.373481431002641084e-01
7.148407263161833669e-02,6.381598740740874742e-01
7.171331207806350139e-02,6.389627695726167733e-01
7.194209133327630901e-02,6.397948901048113868e-01
7.217255082159332313e-02,6.406279168396002976e-01
7.239921105671294488e-02,6.414527877510407539e-01
7.263147920359433463e-02,6.423105085065237141e-01
7.286445369050680021e-02,6.431283563478585874e-01
7.309337207330147967e-02,6.439344235554677054e-01
7.332660341113433899e-02,6.447413969656712318e-01
7.355909630257106979e-02,6.455628696173831838e-01
7.379131093884405690e-02,6.463709757808294709e-01
7.402747465801798321e-02,6.471842926091928572e-01
7.426186182499257271e-02,6.479908129180992349e-01
7.449963086241891130e-02,6.487946146192227204e-01
7.473527017763038904e-02,6.496145014163946518e-01
7.497486927786449484e-02,6.504001790656326332e-01
7.521374063382416097e-02,6.512103241849160895e-01
7.545135984154695274e-02,6.520059700626911203e-01
7.568711688009693850e-02,6.528222320494858621e-01
7.592623438485530951e-02,6.536316975168237065e-01
7.616413184774185885e-02,6.544334602621100228e-01
7.640343128856884325e-02,6.552311450957222227e-01
7.664688315260874407e-02,6.560163696436630554e-01
7.688838723050238355e-02,6.568201713447865409e-01
7.713030869114165244e-02,6.576275978562871050e-01
7.737343949153106804e-02,6.584214313288736520e-01
7.761816490805122093e-02,6.592148117001629393e-01
7.786430300463351162e-02,6.600217851103664657e-01
7.811152201550575214e-02,6.608389532997555049e-01
7.835791696300842268e-02,6.616239512970477632e-01
7.860706235578356071e-02,6.624381743280054469e-01
7.885265464416002512e-02,6.632399370732918742e-01
7.910119001599924538e-02,6.640575583639780621e-01
7.935006785573231469e-02,6.648541104443473904e-01
7.960225265106536663e-02,6.656579121454708758e-01
7.985255387298224872e-02,6.664476677063830845e-01
8.010485639165382254e-02,6.672482976984266401e-01
8.035825052673702118e-02,6.680233274671818489e-01
8.060847683380212292e-02,6.688090051164198302e-01
8.086145358613970602e-02,6.695921907085236047e-01
8.111528650821191178e-02,6.704005234226184662e-01
8.137040368488604458e-02,6.711997941107705756e-01
8.162445064939190253e-02,6.720142436923768336e-01
8.188438378082328606e-02,6.728015071961548355e-01
8.213802406470520345e-02,6.736062150998726183e-01
8.239442549598126331e-02,6.744009547750533518e-01
8.265252856460489350e-02,6.751997723619083125e-01
8.291547969435082710e-02,6.759768410865006905e-01
8.317466367726442100e-02,6.767534567097959197e-01
8.343371923471781804e-02,6.775726638550221281e-01
8.369345972795891320e-02,6.783633256185286342e-01
8.395642155982653565e-02,6.791218171899382483e-01
8.422047500810578291e-02,6.799131586053904774e-01
8.448231311719671399e-02,6.807083513818683596e-01
8.474640937396270279e-02,6.814822483973806966e-01
8.500694182420831524e-02,6.822652074388358967e-01
8.527375641988173272e-02,6.830579081581794609e-01
8.554102050466583229e-02,6.838524212827116200e-01
8.580503114445835189e-02,6.846505592176209687e-01
8.607120361283079890e-02,6.854326120564817604e-01
8.633633797540002375e-02,6.862157976485855349e-01
8.659963157303979253e-02,6.870069125133891896e-01
8.686687425358052828e-02,6.877706147497159028e-01
8.713628946482285254e-02,6.885531206898739542e-01
8.740650733519139681e-02,6.893240725469549357e-01
8.767723890740070081e-02,6.900957040559815292e-01
8.794859120266762531e-02,6.908639373052797295e-01
8.821860573272419237e-02,6.916326236558749674e-01
8.848976538980081463e-02,6.924015365571188907e-01
8.876462798097967122e-02,6.931815504401426242e-01
8.903913740214300376e-02,6.939271286245838333e-01
8.931167763291671113e-02,6.947003459881504472e-01
8.958773886172405332e-02,6.954794536685799944e-01
8.986398202659999501e-02,6.962488196711209554e-01
9.013903725596915384e-02,6.970215839333905317e-01
9.041626501603991506e-02,6.978006916138199678e-01
9.069530143467506578e-02,6.985711903696038005e-01
9.097102019558854502e-02,6.993172216553421583e-01
9.124769144533180498e-02,7.000850018033432098e-01
9.152951041560447587e-02,7.008582191669098238e-01
9.181273136381759570e-02,7.016443499174449538e-01
9.209543861018994193e-02,7.023822253798348569e-01
9.237580209191376124e-02,7.031608799589671444e-01
9.265789931735018969e-02,7.039377221329109480e-01
9.294237241380018388e-02,7.047188687691775533e-01
9.322586091505537242e-02,7.054902737275555724e-01
9.351049454333061617e-02,7.062585069768537727e-01
9.379841372296247870e-02,7.070271933274490106e-01
9.408584060499693147e-02,7.077981451845299921e-01
9.437434840132134795e-02,7.085722687506910145e-01
9.466133649636680747e-02,7.093280417143178473e-01
9.494686910286340153e-02,7.100747526520019282e-01
9.523208064570951037e-02,7.108375486857343439e-01
9.552384188702549295e-02,7.116227732336751766e-01
9.581370885280361682e-02,7.124059588257789510e-01
9.610624064688075285e-02,7.131911833737197837e-01
9.639823733487375146e-02,7.139748220671205958e-01
9.669019121438002240e-02,7.147423756644730730e-01
9.698500256037559386e-02,7.155359825864109347e-01
9.728134430977179725e-02,7.163191681785147091e-01
9.757918435620359376e-02,7.170651994642530669e-01
9.787535487165287262e-02,7.178261830927969989e-01
9.817194276984779477e-02,7.185701754226981874e-01
9.846496686152234057e-02,7.193370493681049416e-01
9.876164037669070417e-02,7.201116260355630017e-01
9.906392180362086353e-02,7.208685317524327063e-01
9.936326014708825316e-02,7.216295153809766383e-01
9.966184934203783929e-02,7.224020530925976402e-01
9.996550064054338103e-02,7.231487640302817210e-01
1.002677392589868127e-01,7.239043104432599796e-01
1.005708233450431643e-01,7.246743560977466636e-01
1.008716064749377306e-01,7.254194811808907239e-01
1.011808870894484180e-01,7.261661921185748048e-01
1.014826120060510622e-01,7.269147154614473694e-01
1.017896665792517308e-01,7.276611998484828758e-01
1.020957793657443213e-01,7.284072311342213446e-01
1.024057663202860707e-01,7.291485048563397520e-01
1.027115045325197734e-01,7.299031450667237131e-01
1.030199503815392020e-01,7.306435125862478230e-01
1.033273474226337196e-01,7.313807083966920031e-01
1.036385437169256296e-01,7.321145059474076788e-01
1.039505426703437457e-01,7.328648416954688383e-01
1.042637509635120086e-01,7.336120057344500678e-01
1.045778796391449994e-01,7.343532794565684751e-01
1.048968242695352410e-01,7.350900221657155065e-01
1.052088767335617736e-01,7.358247259190253686e-01
1.055249853017060785e-01,7.365616951788209743e-01
1.058429667411448782e-01,7.373183743450421046e-01
1.061574913952801208e-01,7.380505860412177599e-01
1.064744133246723207e-01,7.387861959971219195e-01
1.067927479341266445e-01,7.395208997504317816e-01
1.071150637328469601e-01,7.402553769530931804e-01
1.074322853216462675e-01,7.409669725402490137e-01
1.077540874185258235e-01,7.417073400597731236e-01
1.080765958554364276e-01,7.424270914702774116e-01
1.083994039517541530e-01,7.431448039249446413e-01
1.087212916656071504e-01,7.438430330238349208e-01
1.090465505477902358e-01,7.445917829173561708e-01
1.093730722803318844e-01,7.453287521771517765e-01
1.096993157577097894e-01,7.460364964032819568e-01
1.100272180639485092e-01,7.467730125617804138e-01
1.103571216669419208e-01,7.474991073904446726e-01
1.106855697813864808e-01,7.482136481360318614e-01
1.110169930856588355e-01,7.489057603674107444e-01
1.113502357506172824e-01,7.496121452896495896e-01
1.116830931391951387e-01,7.503334825546938980e-01
1.120213979077095273e-01,7.510568587755752645e-01
1.123556572742278326e-01,7.517734384769996225e-01
1.126882578118852951e-01,7.525036112173382197e-01
1.130228917526625021e-01,7.532358229135138750e-01
1.133610466914733300e-01,7.539558008746667372e-01
1.136999400766802726e-01,7.546553892774484629e-01
1.140375706115286519e-01,7.553463687555844741e-01
1.143768278688728074e-01,7.560527536778232083e-01
1.147178402741729497e-01,7.567747705948132397e-01
1.150564125957294070e-01,7.574988264676404404e-01
1.154019519985013537e-01,7.582328505690045795e-01
1.157430393186532763e-01,7.589240565977892761e-01
1.160850470212699131e-01,7.596225122473280189e-01
1.164274185960237629e-01,7.603221006501097445e-01
1.167710423190144869e-01,7.610511406372054699e-01
1.171168706790718800e-01,7.617713451490069065e-01
1.174598950832483751e-01,7.624804486790285329e-01
1.178080672079542951e-01,7.631832087908900775e-01
1.181550299929100545e-01,7.639000150429630098e-01
1.185054602652910460e-01,7.645980175912047150e-01
1.188572818134907838e-01,7.652865050122065194e-01
1.192105695523610759e-01,7.659806561994225715e-01
1.195658371837426681e-01,7.666682374178300785e-01
1.199177764552809278e-01,7.673567248388318829e-01
1.202729263633240120e-01,7.680567663429106462e-01
1.206249619539574158e-01,7.687402696496439258e-01
1.209821880736069721e-01,7.694210543485944243e-01
1.213371667477031318e-01,7.701267596188874354e-01
1.216948209522199925e-01,7.708193249515634671e-01
1.220536309858785973e-01,7.715055468660795279e-01
1.224127513810659984e-01,7.722069476740498484e-01
1.227732737541938346e-01,7.728743658847346820e-01
1.231334536594278356e-01,7.735506195707136934e-01
1.234962234781090684e-01,7.742126005658328536e-01
1.238591538286155369e-01,7.749062986517517571e-01
1.242207036054249342e-01,7.755913878130250572e-01
1.245874760176155227e-01,7.762610715301955233e-01
1.249511662187614697e-01,7.769486527486031413e-01
1.253200683531669468e-01,7.776240002319878553e-01
1.256870655099128486e-01,7.782882467335927590e-01
1.260555930700594240e-01,7.789778669078374351e-01
1.264288830743548198e-01,7.796572923028963764e-01
1.267984594424263201e-01,7.803333194382269244e-01
1.271692130438829005e-01,7.810100262255030845e-01
1.275455103443711713e-01,7.816917171270477693e-01
1.279178906683235140e-01,7.823546043247612269e-01
1.282890616525257377e-01,7.830005002238320522e-01
1.286672318243085034e-01,7.836928390058595095e-01
1.290379961278867449e-01,7.843557262035729671e-01
1.294175575754882845e-01,7.850206523571235939e-01
1.297951926411868850e-01,7.856848988587284977e-01
1.301778470019547274e-01,7.863473329551448066e-01
1.305599341502733657e-01,7.870136184125867684e-01
1.309461309133182205e-01,7.876746932051117422e-01
1.313281538489067535e-01,7.883171908444539522e-01
1.317112469966635890e-01,7.889809842447617072e-01
1.320993380352462887e-01,7.896373014736666196e-01
1.324837368418484151e-01,7.902997355700830395e-01
1.328705115194641073e-01,7.909637555210392579e-01
1.332570079419160836e-01,7.916132762304871617e-01
1.336452274059589662e-01,7.922895299164662841e-01
1.340332970402982882e-01,7.929463002466683452e-01
1.344253692681469659e-01,7.935931023483333568e-01
1.348213370682881940e-01,7.942455682162127273e-01
1.352137945725174484e-01,7.948928234191748876e-01
1.356080928416761588e-01,7.955443830844598496e-01
1.360064686191959915e-01,7.961886931289906544e-01
1.364050263327844514e-01,7.968296049137929549e-01
1.368047719818796804e-01,7.974659856856237683e-01
1.372090874369334690e-01,7.981080302236689406e-01
1.376099461066837282e-01,7.987280993488028447e-01
1.380144970084145328e-01,7.993712766400907777e-01
1.384180526128288291e-01,8.000004077911674338e-01
1.388212229408625487e-01,8.006587639759095154e-01
1.392254634810645708e-01,8.013123625970316466e-01
1.396313628501273940e-01,8.019482902675654223e-01
1.400365344749158192e-01,8.025658673355650086e-01
1.404423589291268759e-01,8.032036074112872681e-01
1.408509766370971417e-01,8.038338713156067961e-01
1.412608250890609041e-01,8.044586980043606506e-01
1.416739804966246907e-01,8.050966646307314845e-01
1.420855305859360374e-01,8.057267019844024381e-01
1.425020785660732203e-01,8.063653482627189950e-01
1.429149450163515467e-01,8.070073928007640562e-01
1.433280683175502668e-01,8.076206654064409518e-01
1.437480516787476570e-01,8.082479841523290132e-01
1.441626946812253063e-01,8.088743966956228881e-01
1.445837375524692825e-01,8.094829117376797223e-01
1.450055081679876845e-01,8.100934657355737256e-01
1.454261229543643563e-01,8.107099100503304401e-01
1.458510613979008552e-01,8.113539935442126705e-01
1.462725430561338247e-01,8.119736095680494259e-01
1.466954480965506069e-01,8.125918662879948462e-01
1.471210072631446986e-01,8.132037795897801846e-01
1.475491991516727774e-01,8.138329107408568408e-01
1.479787181032895249e-01,8.144495816062622406e-01
1.484097567561852016e-01,8.150814313651216780e-01
1.488400141541980637e-01,8.156915322617185327e-01
1.492737604438794941e-01,8.163027659115582590e-01
1.497034506294431522e-01,8.169160385172350436e-01
1.501402363216824964e-01,8.175395059020974520e-01
1.505762942696474149e-01,8.181348810065373067e-01
1.510179280230090348e-01,8.187671838666940038e-01
1.514568006289765401e-01,8.193845343840450157e-01
1.518945388100456373e-01,8.199746988235677714e-01
1.523375959455910977e-01,8.205714332318990722e-01
1.527802035920258761e-01,8.211831199830358363e-01
1.532237209188036797e-01,8.217841588536899389e-01
1.536659432888578813e-01,8.223752294958069919e-01
1.541156143356033070e-01,8.229828383352696397e-01
1.545637121704613315e-01,8.235904471747321764e-01
1.550167115770501036e-01,8.241914860453862790e-01
1.554626368812065396e-01,8.247913921627975098e-01
1.559149085435208582e-01,8.253967354957744140e-01
1.563682183116384128e-01,8.260127267092339798e-01
1.568237113125792725e-01,8.266289444733422309e-01
1.572777595270929418e-01,8.271998521077366107e-01
1.577356926117774449e-01,8.277959068641221885e-01
1.581952203125926992e-01,8.283867509555906672e-01
1.586547908218946812e-01,8.289760091925191254e-01
1.591084858663928403e-01,8.295571116060991290e-01
1.595722516073944663e-01,8.301400264248676164e-01
1.600342300940750806e-01,8.307236208955819379e-01
1.604986379623776771e-01,8.312852399533849912e-01
1.609617294697132939e-01,8.318735919877191520e-01
1.614270470183589434e-01,8.324635298765933333e-01
1.618956287141178063e-01,8.330369295681219199e-01
1.623683949394546799e-01,8.336250550518076174e-01
1.628362702951824947e-01,8.342163522445732449e-01
1.633011490568391511e-01,8.348110476970673766e-01
1.637706083265760004e-01,8.353987200794558143e-01
1.642446802107581649e-01,8.359798224930358179e-01
1.647216844762814103e-01,8.365455194625130986e-01
1.651984854014926507e-01,8.371159739956103296e-01
1.656738950508851727e-01,8.376821240663847590e-01
1.661550624417429955e-01,8.382673043916389899e-01
1.666406605109775063e-01,8.388298296520363406e-01
1.671254345168424471e-01,8.394073072552392656e-01
1.676059276740342607e-01,8.399630359961794968e-01
1.680940621461075868e-01,8.405253347059281621e-01
1.685829029582119887e-01,8.410894458208655333e-01
1.690671418579927643e-01,8.416497055747771405e-01
1.695538529478823053e-01,8.422038484611773512e-01
1.700391513577096947e-01,8.427666002722232763e-01
1.705318128272548250e-01,8.433187042027864289e-01
1.710228047658174655e-01,8.438927835462607385e-01
1.715211490619761581e-01,8.444544026040637918e-01
1.720154693603821450e-01,8.450133030540839529e-01
1.725117588491777432e-01,8.455817186313441258e-01
1.730040778508290245e-01,8.461714299695697328e-01
1.735030749764103764e-01,8.467380331416413108e-01
1.740048974621159761e-01,8.473016911552814223e-01
1.745077687557465007e-01,8.478574198962216535e-01
1.750143429834792597e-01,8.484260620241304007e-01
1.755209172112120186e-01,8.489514329781623347e-01
1.760294927356994554e-01,8.494960607373226447e-01
1.765407758969726459e-01,8.500282282108116982e-01
1.770528082067636122e-01,8.505581301778151193e-01
1.775624860497843904e-01,8.511088748044868257e-01
1.780753959335533432e-01,8.516627911402384621e-01
1.785912917092718211e-01,8.522128561149644455e-01
1.791057962091715250e-01,8.527633741909876886e-01
1.796271286627048325e-01,8.532903309995595320e-01
1.801498309878135362e-01,8.538322401509370607e-01
1.806740744184445746e-01,8.543736962010174407e-01
1.812009077625228171e-01,8.549208160173120685e-01
1.817243806403927020e-01,8.554631782699867459e-01
1.822493197089330996e-01,8.559989705538528781e-01
1.827799201998437095e-01,8.565304583753962087e-01
1.833087548406766576e-01,8.570497124619168572e-01
1.838365085672196420e-01,8.575945667717257415e-01
1.843685859509224534e-01,8.581373821256975676e-01
1.848993683779016906e-01,8.586833691887493236e-01
1.854355981848174184e-01,8.592080604908355346e-01
1.859763121807182507e-01,8.597352438500560634e-01
1.865153566456365652e-01,8.602812309131078194e-01
1.870590565334868949e-01,8.608070549684370132e-01
1.876052714199326621e-01,8.613512296263001744e-01
1.881517859657855785e-01,8.618827174478435049e-01
1.887005372550701610e-01,8.624180566304124884e-01
1.892456498229826145e-01,8.629565675220615129e-01
1.897915008372911827e-01,8.634853367358220622e-01
1.903411404026754683e-01,8.640145590508796491e-01
1.908927063499626375e-01,8.645494451321514839e-01
1.914486066565313227e-01,8.650671133641321120e-01
1.920055022604165162e-01,8.655942967233526408e-01
1.925678452442382560e-01,8.661140039111704381e-01
1.931254150817894588e-01,8.666300862886110457e-01
1.936874584062040772e-01,8.671649723698828804e-01
1.942543926002277266e-01,8.676783361395407068e-01
1.948200853481361627e-01,8.681971371247642066e-01
1.953841620756704978e-01,8.687138991541505373e-01
1.959468689316294643e-01,8.692215991575941159e-01
1.965149375505514662e-01,8.697478763142203473e-01
1.970883893366799366e-01,8.702818561928978847e-01
1.976655333547889526e-01,8.707925013547729298e-01
1.982378507160190428e-01,8.712861552180051206e-01
1.988163003929733497e-01,8.718076748110114016e-01
1.993995232161981934e-01,8.723264757962349014e-01
1.999819005718100895e-01,8.728350820022727774e-01
2.005665788835837848e-01,8.733411961511763355e-01
2.011510645571671918e-01,8.738466306481341705e-01
2.017414363976761105e-01,8.743570492593606414e-01
2.023311554087623976e-01,8.748550075849157448e-01
2.029181453788195810e-01,8.753719961649506498e-01
2.035077573686890351e-01,8.758744855034771293e-01
2.041041438015837040e-01,8.763756155381121626e-01
2.047032271691424099e-01,8.768842217441500386e-01
2.053043974504292768e-01,8.773645091191166756e-01
2.059098378782675542e-01,8.778683577615346012e-01
2.065150107530637769e-01,8.783901039051894566e-01
2.071160098004037053e-01,8.789066393839272129e-01
2.077244361201915079e-01,8.794168314445051093e-01
2.083330443760479100e-01,8.799091260038459650e-01
2.089433542692518408e-01,8.803984754047553540e-01
2.095502715898823753e-01,8.808923558186362301e-01
2.101613627379691762e-01,8.813957513597570070e-01
2.107733849706423801e-01,8.818948424385549822e-01
2.113934766030643730e-01,8.823961990238385900e-01
2.120095763440987269e-01,8.829061645337678010e-01
2.126298392104676582e-01,8.833859988074374003e-01
2.132522317990514782e-01,8.838762544109410868e-01
2.138819446388663115e-01,8.843712675780648347e-01
2.145087036930967139e-01,8.848651479919457108e-01
2.151380419586526593e-01,8.853547239435036742e-01
2.157665989693257624e-01,8.858492840093302734e-01
2.163957017882046641e-01,8.863447502777510589e-01
2.170273624141657864e-01,8.868347793306062821e-01
2.176647700794705209e-01,8.873300190483784933e-01
2.183019530002199560e-01,8.878195949999365677e-01
2.189372737517965573e-01,8.883055461411174525e-01
2.195786197978805976e-01,8.888032779160239816e-01
2.202229945444008352e-01,8.892969317792562833e-01
2.208730521175346351e-01,8.897760864009801596e-01
2.215234735628056617e-01,8.902423276357355197e-01
2.221741090505103267e-01,8.907255601691336233e-01
2.228259431758434772e-01,8.911983713726975287e-01
2.234816407671041116e-01,8.916818304567442066e-01
2.241389222723737806e-01,8.921689143511679632e-01
2.247970920537431527e-01,8.926328900794376908e-01
2.254566638130529321e-01,8.930973189090045672e-01
2.261206341443743606e-01,8.935762469800798691e-01
2.267841549865851070e-01,8.940393165057552993e-01
2.274506296143802841e-01,8.945132604625620765e-01
2.281176928588680430e-01,8.949704396713746846e-01
2.287848310182075684e-01,8.954357747035358583e-01
2.294628425331767807e-01,8.959072266032083176e-01
2.301417958348541126e-01,8.963687102743437274e-01
2.308236066030207312e-01,8.968433338830962276e-01
2.315051070096585395e-01,8.972919041672632323e-01
2.321900642015998772e-01,8.977443258124558900e-01
2.328736836283308853e-01,8.982015050212686091e-01
2.335632427325958493e-01,8.986709179651038992e-01
2.342553489418212898e-01,8.991305892310508252e-01
2.349420719838403171e-01,8.995927525541319580e-01
2.356329046405855054e-01,9.000585406875902805e-01
2.363273439123378117e-01,9.005200243587256903e-01
2.370253148842454138e-01,9.009556812559242900e-01
2.377262931523458911e-01,9.014083294517655220e-01
2.384306104824114037e-01,9.018559935333383404e-01
2.391323700053947232e-01,9.022891583734026222e-01
2.398384959940246253e-01,9.027270807770868544e-01
2.405472333003451091e-01,9.031754245106052847e-01
2.412607758593011686e-01,9.036364550804436568e-01
2.419734943548876582e-01,9.040888767256363145e-01
2.426805193217389245e-01,9.045204557111605759e-01
2.433981821975428339e-01,9.049724242550561959e-01
2.441192804544069506e-01,9.053972067211234487e-01
2.448465966439687391e-01,9.058428318468589868e-01
2.455751114711590133e-01,9.062762232375718430e-01
2.463028557455881340e-01,9.067150518438503726e-01
2.470334467843848802e-01,9.071522945955889927e-01
2.477667347578456636e-01,9.075908966512189480e-01
2.484986314554877007e-01,9.080061639900463000e-01
2.492334177259840633e-01,9.084472581028104621e-01
2.499763376089593758e-01,9.088749857273091814e-01
2.507185725561469902e-01,9.092979557881878394e-01
2.514645639480452277e-01,9.097313471789006956e-01
2.522100630423460554e-01,9.101561296449679483e-01
2.529618763884397548e-01,9.105732093889837842e-01
2.537102115449865192e-01,9.109961794498625531e-01
2.544598309561352800e-01,9.114205088146326572e-01
2.552158502360502568e-01,9.118475567871855425e-01
2.559742025784921271e-01,9.122585196636900928e-01
2.567354123874233118e-01,9.126839817817030687e-01
2.575011491938262731e-01,9.131105766529588053e-01
2.582628727045982453e-01,9.135423821891317520e-01
2.590322054238866634e-01,9.139707894655760834e-01
2.598045133330028622e-01,9.143846975005119893e-01
2.605746380092957559e-01,9.147979258835021721e-01
2.613465927483964446e-01,9.152215755963266641e-01
2.621217367197586356e-01,9.156257419533740949e-01
2.629005087103712390e-01,9.160396499883100008e-01
2.636900577375184129e-01,9.164592217894601545e-01
2.644706169824520559e-01,9.168749422295846552e-01
2.652579613725325469e-01,9.172904361190604705e-01
2.660529791838596170e-01,9.177299443772847232e-01
2.668446044226132630e-01,9.181361496901693231e-01
2.676382844687300033e-01,9.185296681667339813e-01
2.684410613182770522e-01,9.189338345237815231e-01
2.692434207850785133e-01,9.193393601847202889e-01
2.700441856357492787e-01,9.197473779027934837e-01
2.708516607167150703e-01,9.201447477403837949e-01
2.716557004166207379e-01,9.205457423883512957e-01
2.724694469408927011e-01,9.209474166882645196e-01
2.732835252309367968e-01,9.213511299440148017e-01
2.741038642621653199e-01,9.217546166491165094e-01
2.749204575508049087e-01,9.221347686374156138e-01
2.757371899670263415e-01,9.225362163866802634e-01
2.765585028913279952e-01,9.229254304009221199e-01
2.773834759412451834e-01,9.233171364722982943e-01
2.782088984802730258e-01,9.237136001072944191e-01
2.790400466544011859e-01,9.240849166202993459e-01
2.798750047838484134e-01,9.244641624060041529e-01
2.807148216765396054e-01,9.248504312618146539e-01
2.815522198897304484e-01,9.252242398319537875e-01
2.823929036542779936e-01,9.256107352384128628e-01
2.832379966929587933e-01,9.259761614345549674e-01
2.840850268156641656e-01,9.263696799111196256e-01
2.849321211510996710e-01,9.267500584500673044e-01
2.857834963352082758e-01,9.271274918305836277e-01
2.866420526429659943e-01,9.275040190085056535e-01
2.874951294644221833e-01,9.278753355215105803e-01
2.883571532596051479e-01,9.282557140604582591e-01
2.892168439922612744e-01,9.286249916176260166e-01
2.900810189139024775e-01,9.289829416423652786e-01
2.909508338536704874e-01,9.293556174592616514e-01
2.918245764720960866e-01,9.297344101436693098e-01
2.926998494939223594e-01,9.301009690930542861e-01
2.935757004303194972e-01,9.304580129151993617e-01
2.944592247879631586e-01,9.308223063580985945e-01
2.953421712310359548e-01,9.311945290736978187e-01
2.962301797776646928e-01,9.315549711555713985e-01
2.971142927520009080e-01,9.319342169412762056e-01
2.980039173190037749e-01,9.322853704465584590e-01
2.988955859912480473e-01,9.326351646479493773e-01
2.997878967907933179e-01,9.329903960649058581e-01
3.006874529267177798e-01,9.333537833052107935e-01
3.015961486745593612e-01,9.337072023169787904e-01
3.025016123816527402e-01,9.340619806326381225e-01
3.034054921747370570e-01,9.344104155301375947e-01
3.043126682212996537e-01,9.347690452068225797e-01
3.052252488393120688e-01,9.351335652003704979e-01
3.061414895829400185e-01,9.354921948770554829e-01
3.070578480499064900e-01,9.358465200914176663e-01
3.079778238340016849e-01,9.362105869836684358e-01
3.089040496571596739e-01,9.365597015331135200e-01
3.098272146735163712e-01,9.369156126020157238e-01
3.107613707688413052e-01,9.372669926579465516e-01
3.116969395442283353e-01,9.376256223346316476e-01
3.126360721261357001e-01,9.379724713775910994e-01
3.135754615589634864e-01,9.383254372880618366e-01
3.145170342246145778e-01,9.386532560765414868e-01
3.154623205264895924e-01,9.390037299298780171e-01
3.164126261234337933e-01,9.393378921365176382e-01
3.173697596740116533e-01,9.396797570652085652e-01
3.183238538220315994e-01,9.400075758536881043e-01
3.192879865601899736e-01,9.403270122681707255e-01
3.202495079806577660e-01,9.406462221320047723e-01
3.212138975697365062e-01,9.409758533256729063e-01
3.221755688199078871e-01,9.412841887583756062e-01
3.231476746387199062e-01,9.416165385598266324e-01
3.241172226504497877e-01,9.419543255768432211e-01
3.250940481049239272e-01,9.422714964848400987e-01
3.260766955135935286e-01,9.425927453045112037e-01
3.270573523276301131e-01,9.429327978280136469e-01
3.280429428197624842e-01,9.432683193385446030e-01
3.290322790544837894e-01,9.435954584750785301e-01
3.300236058838381670e-01,9.439128559337239821e-01
3.310183787963743018e-01,9.442370499118264426e-01
3.320205896834800274e-01,9.445564863263090638e-01
3.330242988676213600e-01,9.448732041330087927e-01
3.340291959872694338e-01,9.452075928902968771e-01
3.350318991719725692e-01,9.455351851281279529e-01
3.360425647352076606e-01,9.458471453712077315e-01
3.370620060382226724e-01,9.461548011519647083e-01
3.380775196625800949e-01,9.464683472495845074e-01
3.390959442640352206e-01,9.467927677783355422e-01
3.401223954567524355e-01,9.471110714395752916e-01
3.411468881612017001e-01,9.474395698800006649e-01
3.421835170716392427e-01,9.477648966113459972e-01
3.432222007894398796e-01,9.480809347661000031e-01
3.442552765954787208e-01,9.483924419078827439e-01
3.452932218668832709e-01,9.487039490496653737e-01
3.463324834992547729e-01,9.490227058122021608e-01
3.473832927209219990e-01,9.493219792189621087e-01
3.484361674520739527e-01,9.496491183554960358e-01
3.494876295031638658e-01,9.499504307180930418e-01
3.505419383186213489e-01,9.502721326390612955e-01
3.515974243674639399e-01,9.505804680717639954e-01
3.526630881340268586e-01,9.508865379979809518e-01
3.537217955214959630e-01,9.511941937787379286e-01
3.547899421802893083e-01,9.514945999387407483e-01
3.558591269448858618e-01,9.517913812883663782e-01
3.569322393881400046e-01,9.520709447887006904e-01
3.580034682579779637e-01,9.523613827201664606e-01
3.590901509915259138e-01,9.526565782152520701e-01
3.601784711496912594e-01,9.529535861155263854e-01
3.612641799901660233e-01,9.532424381924520240e-01
3.623473203214369609e-01,9.535380867888348932e-01
3.634376417763570122e-01,9.538199157956549490e-01
3.645330253348330052e-01,9.541067289167435295e-01
3.656300142115614382e-01,9.544014713105321013e-01
3.667360142747467244e-01,9.546903233874577399e-01
3.678386110632369532e-01,9.549789489137349152e-01
3.689512678461089878e-01,9.552576062114750410e-01
3.700651981814612190e-01,9.555473644909950881e-01
3.711831953230529391e-01,9.558350838146779660e-01
3.722981851684518118e-01,9.561200845305779517e-01
3.734202170099179541e-01,9.564062179997209201e-01
3.745394662997465485e-01,9.566912187156209058e-01
3.756624292257991216e-01,9.569778052860610229e-01
3.767953986356250562e-01,9.572659777110409385e-01
3.779330662768697335e-01,9.575475801672125309e-01
3.790785143605777674e-01,9.578271436675468431e-01
3.802212976159868307e-01,9.581107850795554937e-01
3.813620688725194996e-01,9.583980513019412228e-01
3.825120760600644321e-01,9.586785210048699435e-01
3.836612805884831445e-01,9.589592172584471275e-01
3.848214976001134158e-01,9.592351559484044721e-01
3.859826992069385621e-01,9.595158522019816560e-01
3.871456452595979369e-01,9.597924705438847237e-01
3.883072963555337376e-01,9.600686357844905316e-01
3.894856641655380369e-01,9.603416293160164097e-01
3.906536509175100313e-01,9.606028422138166434e-01
3.918307237707907009e-01,9.608701719791283846e-01
3.930101831972066528e-01,9.611218697496887176e-01
3.941971662151655398e-01,9.613805905903547444e-01
3.953869531890053524e-01,9.616458813998293165e-01
3.965745890363869819e-01,9.619055084430895297e-01
3.977655425414902135e-01,9.621707992525641018e-01
3.989678188913338142e-01,9.624197784153416535e-01
4.001738623880097823e-01,9.626784992560076804e-01
4.013813078626262132e-01,9.629469617745621823e-01
4.025954849717810480e-01,9.631982064438253666e-01
4.038049531473955067e-01,9.634668955130284429e-01
4.050288905915250814e-01,9.637142888212660852e-01
4.062538126308494757e-01,9.639687051996091993e-01
4.074793767974748682e-01,9.642285587935180979e-01
4.087081516006050297e-01,9.644793503614842445e-01
4.099429516982426303e-01,9.647226657580475484e-01
4.111795176459578927e-01,9.649813865987135753e-01
4.124160193809430219e-01,9.652262878498168996e-01
4.136633088545844661e-01,9.654720953035144104e-01
4.149125996249805604e-01,9.657206213649948134e-01
4.161742834522852985e-01,9.659634836602609687e-01
4.174279299862062587e-01,9.662185796905499169e-01
4.186850975181608536e-01,9.664675588533274686e-01
4.199450047932662411e-01,9.667149521615649999e-01
4.212143620418175582e-01,9.669587206594254525e-01
4.224855065446898594e-01,9.672101918793373221e-01
4.237599151946754295e-01,9.674621162005462294e-01
4.250381659063451334e-01,9.677031660906239008e-01
4.263200125309002386e-01,9.679492000949699859e-01
4.276090830875912130e-01,9.681836800162391121e-01
4.288946326462485525e-01,9.684208785452911306e-01
4.301926501766663580e-01,9.686578505236944636e-01
4.314908068346660075e-01,9.688911976917207181e-01
4.328002114225542596e-01,9.691161624857499435e-01
4.341106434141240866e-01,9.693522282615590902e-01
4.354243930634155713e-01,9.695984888165537496e-01
4.367433118374798307e-01,9.698218677560430656e-01
4.380616526969731694e-01,9.700538556201778739e-01
4.393868001058568451e-01,9.702747425025328720e-01
4.407161962570484981e-01,9.705006134991562838e-01
4.420501087035903498e-01,9.707292031035626989e-01
4.433886016582124223e-01,9.709550741001861107e-01
4.447325633970143910e-01,9.711777733877297036e-01
4.460743954136014988e-01,9.714016054285160573e-01
4.474234513623244203e-01,9.716190940511424401e-01
4.487737594592842716e-01,9.718436057438745168e-01
4.501253304066026861e-01,9.720914521534091968e-01
4.514822524147625304e-01,9.723001053007414018e-01
4.528486886090983266e-01,9.725273356012563708e-01
4.542086928283027847e-01,9.727518472939884475e-01
4.555793884670683025e-01,9.729607269919692270e-01
4.569512506370972948e-01,9.731757235574614029e-01
4.583367366080284833e-01,9.733923059774935993e-01
4.597241917693492552e-01,9.736027715300142882e-01
4.611082008474881588e-01,9.738198070513436333e-01
4.625020451754535689e-01,9.740406939336986314e-01
4.639017649682228295e-01,9.742475346758422416e-01
4.653050592696341137e-01,9.744629843426315663e-01
4.667080646137600208e-01,9.746763950535837218e-01
4.681229814193187955e-01,9.748879933593473934e-01
4.695387650967339233e-01,9.751066147352166480e-01
4.709579092403574085e-01,9.753170802877374479e-01
4.723769463627640608e-01,9.755268661883125247e-01
4.738042883315966014e-01,9.757343865824018581e-01
4.752354509578698427e-01,9.759446255842740836e-01
4.766714081346570264e-01,9.761430839524207759e-01
4.781123525001483299e-01,9.763526433023472784e-01
4.795580914161535202e-01,9.765535937276281775e-01
4.810084429466040534e-01,9.767658716853374612e-01
4.824660184091904003e-01,9.769541352742984186e-01
4.839209076392343989e-01,9.771623353203335860e-01
4.853874086713041991e-01,9.773560361248602169e-01
4.868537063630620221e-01,9.775474714229012152e-01
4.883289831349117427e-01,9.777429846326164409e-01
4.898089260318150839e-01,9.779416695514115965e-01
4.912921437779533829e-01,9.781346907039925043e-01
4.927839874341680138e-01,9.783390393890019077e-01
4.942781427486661605e-01,9.785268498766658274e-01
4.957799714844108308e-01,9.787234958396239248e-01
4.972891097692648255e-01,9.788952212312392875e-01
4.988055361989848224e-01,9.790766883007432364e-01
5.003123735276769901e-01,9.792475074897644127e-01
5.018233418753387243e-01,9.794303338631598077e-01
5.033479768323894099e-01,9.796167850469322813e-01
5.048793006154919105e-01,9.798014238255161601e-01
5.064133641417450926e-01,9.799826643443715346e-01
5.079511627084655201e-01,9.801623190086868886e-01
5.094908876570889422e-01,9.803467312366221931e-01
5.110407368128242478e-01,9.805354479268802992e-01
5.125967717948921587e-01,9.807166884457356737e-01
5.141559532007349276e-01,9.808965696606996021e-01
5.157119025658294387e-01,9.810755446730693441e-01
5.172812081787839800e-01,9.812615427555445580e-01
5.188593965527352747e-01,9.814285105835400813e-01
5.204403246698373620e-01,9.816047669881269311e-01
5.220228152967052448e-01,9.817789844368766117e-01
5.236109673459431457e-01,9.819364371376322342e-01
5.252105492611384152e-01,9.821104280357333405e-01
5.268079265392668908e-01,9.822823799779973886e-01
5.284044583497824465e-01,9.824432309384815154e-01
5.300176854701231788e-01,9.826253776599311873e-01
5.316328924829752944e-01,9.827937047918180458e-01
5.332539856627528385e-01,9.829742656587276972e-01
5.348774119050573317e-01,9.831346635179146753e-01
5.365065637824619760e-01,9.833002720420187526e-01
5.381472311427973887e-01,9.834708646803913545e-01
5.397943946909942170e-01,9.836326218434697788e-01
5.414403381973191820e-01,9.837993631208167278e-01
5.430958386983069097e-01,9.839620264864894494e-01
5.447549137079367165e-01,9.841190260859479233e-01
5.464151980573166423e-01,9.842875797684833561e-01
5.480750329175858582e-01,9.844545475964788794e-01
5.497464260692724869e-01,9.846165313102058780e-01
5.514236197709112552e-01,9.847753433148528357e-01
5.531077698516437824e-01,9.849298508571769917e-01
5.547911172732500340e-01,9.850825459943126639e-01
5.564868577517650960e-01,9.852270853080997703e-01
5.581828015705919688e-01,9.853784211413439964e-01
5.598900896384026993e-01,9.855313428291282429e-01
5.615999676196606893e-01,9.856813193584810229e-01
5.633130562374234485e-01,9.858326551917252489e-01
5.650294304065427431e-01,9.859724369418925161e-01
5.667509308919481681e-01,9.861210541673538499e-01
5.684727417388824033e-01,9.862721634499495016e-01
5.702096639816327528e-01,9.864316551065422933e-01
5.719536817310587606e-01,9.865791395787607554e-01
5.737006425639474827e-01,9.867341002223821711e-01
5.754500755869450535e-01,9.868804519413578724e-01
5.772030082037328258e-01,9.870161557798508012e-01
5.789642242627029978e-01,9.871548047767750855e-01
5.807245734498169831e-01,9.872934537736994809e-01
5.824918790160247273e-01,9.874345948277580831e-01
5.842733006807320217e-01,9.875671269571710820e-01
5.860535665162975860e-01,9.877039635489068825e-01
5.878395900933285345e-01,9.878353629250770096e-01
5.896305580505768473e-01,9.879780898336755213e-01
5.914239125809604980e-01,9.880961227215800946e-01
5.932290929558036163e-01,9.882293345029388165e-01
5.950400203699903745e-01,9.883550701128946958e-01
5.968571657168747491e-01,9.884814853747962982e-01
5.986724917030731286e-01,9.886103926938322184e-01
6.004973746839342708e-01,9.887417920700023455e-01
6.023312046385221885e-01,9.888623170150411257e-01
6.041588594688990232e-01,9.889817092068371451e-01
6.060014009505367838e-01,9.891081244687387475e-01
6.078364616491181982e-01,9.892284228631289533e-01
6.096895126142483079e-01,9.893432840419535967e-01
6.115376620076478087e-01,9.894653948415323974e-01
6.133989536064737846e-01,9.895843339320311571e-01
6.152664417337539993e-01,9.897080305861499783e-01
6.171398160279597533e-01,9.898283289805401841e-01
6.190193547442548461e-01,9.899561035463332326e-01
6.209054217547763654e-01,9.900745895355349546e-01
6.227932118068888467e-01,9.901971534364109040e-01
6.246843302188447300e-01,9.903117880645868620e-01
6.265803073940444667e-01,9.904237040849800389e-01
6.284848890750772687e-01,9.905464945365045626e-01
6.303975508579805487e-01,9.906645274244091359e-01
6.323070020043789485e-01,9.907712327798852137e-01
6.342249934438802805e-01,9.908836019015755392e-01
6.361487319227252524e-01,9.909862293453773896e-01
6.380831832253746061e-01,9.910983719164191408e-01
6.400142098490855247e-01,9.912148189497836936e-01
6.419493567896442654e-01,9.913203915520168996e-01
6.438946279373150006e-01,9.914329872243557995e-01
6.458304812179048726e-01,9.915349350162119269e-01
6.477795730230163640e-01,9.916339376496366986e-01
6.497336627189536085e-01,9.917383774986271439e-01
6.516883945421919622e-01,9.918362473788090439e-01
6.536624008865808966e-01,9.919325314044509234e-01
6.556249773650126844e-01,9.920371978040898320e-01
6.575962867747375817e-01,9.921395986972431080e-01
6.595798180074241568e-01,9.922458509514221481e-01
6.615714721504680762e-01,9.923419084264154533e-01
6.635552709361968171e-01,9.924406845091916507e-01
6.655389734028303028e-01,9.925448978075334105e-01
6.675262075696192232e-01,9.926429942383638849e-01
6.695179366275149091e-01,9.927422234224372311e-01
6.715155732565794011e-01,9.928473429233732883e-01
6.735185609464853229e-01,9.929447597022580396e-01
6.755332567575123015e-01,9.930324348032543158e-01
6.775403326579010344e-01,9.931207895561963150e-01
6.795609788485835745e-01,9.932154877272982851e-01
6.815787568706550559e-01,9.933063345373744912e-01
6.835993602528508406e-01,9.934001265058821639e-01
6.856222752933301967e-01,9.934921060692012418e-01
6.876539874778326844e-01,9.935795546195489436e-01
6.896877758739416997e-01,9.936751589932452111e-01
6.917290343509852057e-01,9.937689509617527728e-01
6.937728934435977157e-01,9.938579853666404951e-01
6.958124181769286265e-01,9.939456604676367713e-01
6.978619065855462544e-01,9.940260859478788902e-01
6.999156116301069597e-01,9.941164796566579476e-01
7.019729125875530107e-01,9.941973582381972152e-01
7.040310376083686039e-01,9.942811819781677274e-01
7.060828162710263145e-01,9.943672712246240941e-01
7.081458000550859833e-01,9.944429391412461516e-01
7.102144987721241698e-01,9.945226849695425475e-01
7.122754063445773109e-01,9.946035635510817041e-01
7.143480113360297645e-01,9.946787783664067240e-01
7.164153936921009436e-01,9.947535400804345951e-01
7.184875920029294427e-01,9.948271690412194834e-01
7.205669179267987223e-01,9.949007980020044828e-01
7.226431723417449104e-01,9.949755597160323539e-01
7.247176716087352366e-01,9.950439780119002542e-01
7.267949534273629997e-01,9.951128494090653032e-01
7.288809681772839832e-01,9.951880642243902120e-01
7.309612893984697157e-01,9.952603338812838762e-01
7.330433764697330545e-01,9.953314707849345577e-01
7.351306219636475348e-01,9.953921863587511520e-01
7.372188734570002122e-01,9.954567532935932883e-01
7.393023196977173139e-01,9.955199609245440895e-01
7.413848990665781180e-01,9.955897385243034359e-01
7.434729258153753850e-01,9.956536258071999601e-01
7.455608134365908635e-01,9.957147944823135921e-01
7.476417446787124721e-01,9.957827596768844547e-01
7.497259507700689829e-01,9.958450611052409585e-01
7.518135708382424065e-01,9.959155183569459169e-01
7.539015333743096514e-01,9.959766870320596599e-01
7.559942476524039723e-01,9.960380822578218662e-01
7.580758531281915902e-01,9.961037819459069853e-01
7.601645969191417329e-01,9.961701612859377164e-01
7.622484819468478001e-01,9.962279317013228441e-01
7.643412497355506208e-01,9.962875145218965667e-01
7.664324657166093901e-01,9.963482300957131610e-01
7.685119093638170806e-01,9.964066801630440118e-01
7.705999147083710810e-01,9.964667160849147720e-01
7.726821516093379527e-01,9.965310564691084450e-01
7.747608996186363672e-01,9.965886003338449983e-01
7.768442709445015915e-01,9.966459176479330884e-01
7.789219166352666646e-01,9.966991570503468401e-01
7.809904120119929294e-01,9.967533026553548892e-01
7.830549261994531607e-01,9.968045031019314717e-01
7.851314374653197703e-01,9.968584221562909464e-01
7.871987770129043049e-01,9.969152863690817767e-01
7.892679252190532013e-01,9.969689788727926771e-01
7.913326213425819766e-01,9.970242572310435980e-01
7.933915383204022120e-01,9.970779497347544984e-01
7.954440019188475652e-01,9.971230333138197954e-01
7.974968293894302285e-01,9.971681168928850925e-01
7.995477304781100081e-01,9.972152394277874476e-01
8.015927561019858816e-01,9.972596433549070216e-01
8.036361443012443040e-01,9.973020083261894264e-01
8.056750590136393386e-01,9.973466388039575747e-01
8.077122399823217780e-01,9.973865117181057727e-01
8.097441769113796761e-01,9.974277439361453057e-01
8.117700564395651242e-01,9.974716947619677310e-01
8.137928430545842140e-01,9.975074897644417016e-01
8.158124511394634348e-01,9.975462299253470277e-01
8.178177718918961947e-01,9.975879152446837095e-01
8.198249976219885715e-01,9.976268819562376100e-01
8.218246997605378468e-01,9.976669814210343823e-01
8.238206775607416210e-01,9.977005109170226094e-01
8.258111758746436992e-01,9.977385714259823235e-01
8.277952315112928616e-01,9.977764053842933523e-01
8.297695268129672286e-01,9.978131065893615093e-01
8.317382249050015997e-01,9.978541122567525790e-01
8.337051892533232644e-01,9.978874152020922317e-01
8.356598675659531184e-01,9.979218509006747562e-01
8.376103399447616393e-01,9.979578724537973011e-01
8.395595708774549193e-01,9.979938940069197351e-01
8.415001330915852229e-01,9.980269704016108134e-01
8.434296079076522012e-01,9.980586874924105567e-01
8.453438643066861768e-01,9.980904045832101890e-01
8.472652269145175552e-01,9.981205358194699118e-01
8.491672507884681087e-01,9.981508936063782089e-01
8.510687716626995636e-01,9.981805717413407830e-01
8.529597509470735472e-01,9.982116091801948032e-01
8.548363358777841814e-01,9.982428731696972868e-01
8.567054507275602138e-01,9.982732309566055839e-01
8.585695141759019933e-01,9.983072135538909597e-01
8.604284192015926314e-01,9.983409696005277612e-01
8.622718382572083229e-01,9.983701946341931865e-01
8.641155997807178357e-01,9.983982869146157402e-01
8.659400439745899014e-01,9.984259260937412561e-01
8.677629042544529048e-01,9.984549245767581072e-01
8.695759506887329460e-01,9.984793920468035822e-01
8.713694978573067740e-01,9.985070312259289871e-01
8.731580578371765933e-01,9.985371624621887099e-01
8.749279640189532303e-01,9.985618564828827592e-01
8.766904964388904098e-01,9.985926673710882051e-01
8.784544629431331186e-01,9.986189472463221639e-01
8.801984699904374931e-01,9.986461333241505312e-01
8.819323207242647511e-01,9.986687883890074113e-01
8.836623293964080972e-01,9.986971072200785393e-01
8.853679586353578879e-01,9.987186295316926588e-01
8.870769376383944582e-01,9.987430970017381338e-01
8.887674233751632347e-01,9.987675644717836088e-01
8.904490905636653908e-01,9.987890867833976172e-01
8.921224100972549031e-01,9.988099294430660136e-01
8.937835292121261155e-01,9.988341703624629142e-01
8.954364076933014616e-01,9.988577316299140918e-01
8.970687488029677192e-01,9.988824256506081412e-01
8.986886219408734000e-01,9.989066665700050418e-01
9.002992163392802283e-01,9.989313605906990912e-01
9.018861376445246325e-01,9.989508439464760414e-01
9.034648932309251590e-01,9.989689679983615456e-01
9.050289226978901480e-01,9.989852796450585659e-01
9.065892599328745360e-01,9.990063488553755366e-01
9.081329125601556029e-01,9.990294570215295655e-01
9.096582003466289201e-01,9.990459952188751602e-01
9.111782547955993294e-01,9.990668378785434456e-01
9.126796019358682788e-01,9.990842822784833377e-01
9.141691767422861492e-01,9.991015001277745444e-01
9.156438434931999382e-01,9.991178117744715648e-01
9.171023821467377823e-01,9.991359358263570689e-01
9.185487631900438599e-01,9.991511147198112175e-01
9.199887550667055214e-01,9.991724104807767626e-01
9.214121586547586729e-01,9.991912141846079898e-01
9.228196695921130344e-01,9.992093382364934939e-01
9.242122296654765590e-01,9.992245171299476425e-01
9.255980688064231465e-01,9.992406022259960885e-01
9.269562429628198652e-01,9.992555545688016627e-01
9.283028695299209154e-01,9.992711865635528490e-01
9.296455577162425765e-01,9.992861389063584232e-01
9.309712402312103618e-01,9.993019974517582948e-01
9.322750048009718071e-01,9.993171763452124434e-01
9.335721447574115706e-01,9.993303162828294228e-01
9.348460932161647419e-01,9.993448155243378483e-01
9.361123468494281230e-01,9.993572758100092157e-01
9.373631252147380799e-01,9.993701891969776208e-01
9.386005259279446289e-01,9.993806105268118189e-01
9.398291616034929463e-01,9.993939770150773727e-01
9.410367997162996101e-01,9.994057576488030170e-01
9.422360152593419746e-01,9.994166320799343639e-01
9.434166305148996567e-01,9.994263737578228390e-01
9.445918090926423982e-01,9.994390605941426697e-01
9.457487191486727562e-01,9.994501615759225910e-01
9.468883773845504503e-01,9.994605829057567892e-01
9.480179007111945166e-01,9.994705511342938387e-01
9.491280103891059916e-01,9.994823317680193719e-01
9.502353589196234074e-01,9.994929796485021445e-01
9.513208537176645052e-01,9.995040806302820657e-01
9.523875555900306322e-01,9.995158612640075990e-01
9.534501692519139482e-01,9.995280949990303920e-01
9.544998868571695771e-01,9.995382897782160159e-01
9.555341613008369039e-01,9.995484845574016397e-01
9.565539985823541258e-01,9.995600386404785986e-01
9.575606401478365948e-01,9.995720458248528173e-01
9.585563976555675492e-01,9.995824671546870155e-01
9.595368939377788564e-01,9.995883574715497266e-01
9.605023537390259269e-01,9.995967398455468667e-01
9.614557629512581194e-01,9.996042160169495983e-01
9.623921343857714250e-01,9.996116921883524409e-01
9.633179963367921594e-01,9.996209807649437673e-01
9.642309622311852069e-01,9.996325348480207262e-01
9.651274468581867438e-01,9.996418234246120527e-01
9.660074074093100149e-01,9.996506588999063414e-01
9.668734337980022797e-01,9.996581350713090730e-01
9.677215448349977267e-01,9.996637988375233208e-01
9.685629670459412477e-01,9.996715015595746268e-01
9.693955814107400037e-01,9.996796573829231924e-01
9.702121532951362148e-01,9.996862273517316266e-01
9.710151013786302299e-01,9.996941566244316180e-01
9.718036979169476508e-01,9.996991407387001427e-01
9.725873714792909741e-01,9.997050310555628538e-01
9.733470187784564187e-01,9.997118275750199734e-01
9.741023852289487639e-01,9.997190771957742417e-01
9.748352344154205262e-01,9.997247409619883785e-01
9.755566323316917643e-01,9.997322171333912211e-01
9.762683341257184511e-01,9.997390136528483406e-01
9.769636616735704049e-01,9.997444508684139031e-01
9.776434497407389124e-01,9.997512473878710226e-01
9.783104701767399991e-01,9.997584970086252909e-01
9.789644661306530216e-01,9.997652935280822994e-01
9.796093224726489801e-01,9.997741290033764772e-01
9.802420319065350274e-01,9.997813786241307454e-01
9.808609463055719679e-01,9.997879485929391796e-01
9.814677994134723971e-01,9.997951982136934479e-01
9.820656306327941731e-01,9.998019947331505675e-01
9.826533697513691878e-01,9.998072053980676666e-01
9.832226263057979310e-01,9.998128691642818033e-01
9.837776383362669685e-01,9.998192125824417742e-01
9.843165971842118278e-01,9.998241966967102989e-01
9.848534049056985040e-01,9.998309932161674185e-01
9.853722223606363739e-01,9.998350711278416458e-01
9.858827884797567442e-01,9.998396021408130219e-01
9.863792492024993086e-01,9.998445862550815466e-01
9.868620433158529215e-01,9.998470783122157535e-01
9.873350877963534833e-01,9.998531951797271500e-01
9.877962636239079330e-01,9.998581792939956747e-01
9.882424457789847905e-01,9.998624837563184764e-01
9.886785572375580422e-01,9.998676944212355755e-01
9.891035063832163132e-01,9.998713192316126541e-01
9.895192945127140316e-01,9.998749440419898438e-01
9.899213625222144097e-01,9.998801547069069429e-01
9.903120969848527855e-01,9.998853653718240420e-01
9.906888865829384105e-01,9.998898963847954180e-01
9.910611384814306257e-01,9.998939742964696453e-01
9.914164917297856316e-01,9.998987318600895957e-01
9.917639361102171813e-01,9.999009973665752282e-01
9.920992228804169644e-01,9.999059814808437530e-01
9.924286769942997077e-01,9.999096062912209426e-01
9.927427521593242821e-01,9.999136842028951699e-01
9.930496676049430649e-01,9.999164028106779512e-01
9.933475397577399280e-01,9.999195745197578811e-01
9.936345278527853875e-01,9.999225196781893477e-01
9.939139174414360900e-01,9.999259179379178519e-01
9.941849486730525154e-01,9.999295427482949306e-01
9.944428698056074767e-01,9.999327144573749715e-01
9.946937810484602904e-01,9.999365658184006245e-01
9.949340971908471332e-01,9.999397375274805544e-01
9.951647386152328023e-01,9.999426826859120210e-01
9.953879099586838697e-01,9.999460809456405253e-01
9.956053663691561972e-01,9.999474402495319714e-01
9.958149995286785794e-01,9.999499323066661782e-01
9.960147760341310219e-01,9.999531040157462192e-01
9.962037005881971830e-01,9.999555960728804260e-01
9.963878626981144127e-01,9.999580881300147439e-01
9.965641480464731972e-01,9.999587677819603559e-01
9.967327385693420805e-01,9.999617129403918225e-01
9.968946081597941378e-01,9.999637518962288807e-01
9.970491896053802483e-01,9.999651112001203268e-01
9.972008921802336667e-01,9.999657908520660499e-01
9.973438083131854759e-01,9.999685094598488311e-01
9.974797787691652706e-01,9.999700953143888515e-01
9.976114683764718549e-01,9.999716811689288720e-01
9.977350457755429503e-01,9.999732670234687815e-01
9.978530794755823274e-01,9.999746263273602276e-01
9.979654731574949533e-01,9.999750794286573763e-01
9.980734896716392246e-01,9.999757590806030993e-01
9.981762835504023323e-01,9.999777980364402685e-01
9.982740688362179426e-01,9.999784776883858806e-01
9.983656147850924478e-01,9.999793838909801780e-01
9.984540999271656059e-01,9.999814228468173471e-01
9.985378868378201878e-01,9.999818759481144959e-01
9.986168256873523275e-01,9.999825556000602189e-01
9.986902422420962377e-01,9.999825556000602189e-01
9.987619571594925638e-01,9.999827821507087933e-01
9.988288133136448144e-01,9.999832352520058310e-01
9.988937109795292812e-01,9.999852742078430001e-01
9.989535679461010176e-01,9.999859538597887232e-01
9.990105460419401728e-01,9.999873131636801693e-01
9.990651268625223569e-01,9.999873131636801693e-01
9.991169465357103707e-01,9.999884459169229300e-01
9.991648171259974731e-01,9.999900317714629505e-01
9.992107506322599475e-01,9.999916176260029710e-01
9.992532915659489978e-01,9.999922972779486940e-01
9.992938312028833980e-01,9.999927503792457317e-01
9.993318558412223052e-01,9.999927503792457317e-01
9.993674725021826077e-01,9.999936565818400291e-01
9.994019975467312022e-01,9.999943362337857522e-01
9.994341146139013032e-01,9.999947893350829009e-01
9.994631173636615573e-01,9.999950158857314753e-01
9.994902900506141830e-01,9.999954689870286240e-01
9.995163390147900895e-01,9.999956955376771983e-01
9.995417137452999867e-01,9.999956955376771983e-01
9.995654189448273108e-01,9.999966017402714957e-01
9.995873261879120175e-01,9.999970548415686444e-01
9.996080990060982607e-01,9.999970548415686444e-01
9.996274056336139635e-01,9.999975079428657931e-01
9.996460594317070347e-01,9.999975079428657931e-01
9.996627226351672002e-01,9.999977344935142565e-01
9.996789577537599225e-01,9.999977344935142565e-01
9.996941119580627921e-01,9.999977344935142565e-01
9.997087631626464521e-01,9.999979610441628308e-01
9.997227615378075916e-01,9.999979610441628308e-01
9.997359358495990778e-01,9.999979610441628308e-01
9.997488212041051314e-01,9.999981875948114052e-01
9.997602296658190113e-01,9.999981875948114052e-01
9.997717665529930464e-01,9.999981875948114052e-01
9.997821369089036070e-01,9.999981875948114052e-01
9.997926784987611892e-01,9.999981875948114052e-01
9.998016468767313425e-01,9.999984141454599795e-01
9.998104333186329518e-01,9.999988672467571282e-01
9.998187809735454845e-01,9.999990937974057026e-01
9.998271928411881504e-01,9.999990937974057026e-01
9.998350696027467066e-01,9.999990937974057026e-01
9.998418119394067993e-01,9.999990937974057026e-01
9.998490251694209796e-01,9.999993203480542769e-01
9.998560457612448715e-01,9.999993203480542769e-01
9.998627345872966865e-01,9.999993203480542769e-01
9.998690060306028027e-01,9.999993203480542769e-01
9.998751918569354080e-01,9.999993203480542769e-01
9.998810031090091810e-01,9.999993203480542769e-01
9.998864932974323994e-01,9.999993203480542769e-01
9.998916089115967853e-01,9.999993203480542769e-01
9.998966924193961603e-01,9.999995468987028513e-01
9.999017438208304132e-01,9.999995468987028513e-01
9.999063029246672007e-01,9.999995468987028513e-01
9.999106158797054222e-01,9.999995468987028513e-01
9.999149823453520325e-01,9.999995468987028513e-01
9.999192845982685096e-01,9.999995468987028513e-01
9.999236082554282534e-01,9.999997734493514256e-01
9.999273218916522321e-01,9.999997734493514256e-01
9.999312923787965213e-01,9.999997734493514256e-01
9.999348133768302116e-01,9.999997734493514256e-01
9.999378634815098144e-01,9.999997734493514256e-01
9.999410420116495724e-01,9.999997734493514256e-01
9.999440814142074307e-01,1.000000000000000000e+00
9.999468318594799676e-01,1.000000000000000000e+00
9.999501495172016252e-01,1.000000000000000000e+00
9.999528143455006512e-01,1.000000000000000000e+00
9.999551045995407339e-01,1.000000000000000000e+00
9.999578015342047710e-01,1.000000000000000000e+00
9.999601345967316091e-01,1.000000000000000000e+00
9.999624569571368138e-01,1.000000000000000000e+00
9.999648863387587960e-01,1.000000000000000000e+00
9.999671016779471122e-01,1.000000000000000000e+00
9.999688996343898406e-01,1.000000000000000000e+00
9.999707403993193244e-01,1.000000000000000000e+00
9.999726346748570860e-01,1.000000000000000000e+00
9.999743363122046702e-01,1.000000000000000000e+00
9.999759844389438657e-01,1.000000000000000000e+00
9.999776753741697055e-01,1.000000000000000000e+00
9.999793127987871566e-01,1.000000000000000000e+00
9.999805114364156422e-01,1.000000000000000000e+00
9.999818492016260274e-01,1.000000000000000000e+00
9.999832083710796793e-01,1.000000000000000000e+00
9.999844070087081649e-01,1.000000000000000000e+00
9.999855307314848840e-01,1.000000000000000000e+00
9.999866330500182254e-01,1.000000000000000000e+00
9.999876497515780560e-01,1.000000000000000000e+00
9.999886985595030087e-01,1.000000000000000000e+00
9.999895119207509175e-01,1.000000000000000000e+00
9.999904537074589816e-01,1.000000000000000000e+00
9.999911921538551240e-01,1.000000000000000000e+00
9.999921018341980661e-01,1.000000000000000000e+00
9.999926369402822868e-01,1.000000000000000000e+00
9.999931078336362633e-01,1.000000000000000000e+00
9.999937178545722505e-01,1.000000000000000000e+00
9.999943064712647489e-01,1.000000000000000000e+00
9.999947773646188365e-01,1.000000000000000000e+00
9.999952161516078020e-01,1.000000000000000000e+00
9.999955907258667454e-01,1.000000000000000000e+00
9.999960295128557108e-01,1.000000000000000000e+00
9.999963077680193990e-01,1.000000000000000000e+00
9.999966288316699536e-01,1.000000000000000000e+00
9.999969070868336418e-01,1.000000000000000000e+00
9.999972602568492075e-01,1.000000000000000000e+00
9.999975385120130067e-01,1.000000000000000000e+00
9.999977953629333172e-01,1.000000000000000000e+00
9.999979987032453499e-01,1.000000000000000000e+00
9.999982020435572716e-01,1.000000000000000000e+00
9.999984374902343154e-01,1.000000000000000000e+00
9.999986301284246037e-01,1.000000000000000000e+00
9.999987585538847590e-01,1.000000000000000000e+00
9.999989297878316696e-01,1.000000000000000000e+00
9.999990796175353136e-01,1.000000000000000000e+00
9.999991973408738355e-01,1.000000000000000000e+00
9.999994220854291349e-01,1.000000000000000000e+00
9.999995291066459124e-01,1.000000000000000000e+00
9.999996361278628010e-01,1.000000000000000000e+00
9.999997324469579452e-01,1.000000000000000000e+00
9.999997966596880783e-01,1.000000000000000000e+00
9.999998608724181004e-01,1.000000000000000000e+00
9.999999143830264892e-01,1.000000000000000000e+00
9.999999357872698669e-01,1.000000000000000000e+00
9.999999678936349889e-01,1.000000000000000000e+00
9.999999892978783667e-01,1.000000000000000000e+00
9.999999892978783667e-01,1.000000000000000000e+00
9.999999892978783667e-01,1.000000000000000000e+00
9.999999892978783667e-01,1.000000000000000000e+00
9.999999892978783667e-01,1.000000000000000000e+00
9.999999892978783667e-01,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00


==> figures/csv/roc_contacts_moyo.csv <==
FPR,TPR
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.347061263368626320e-08,0.000000000000000000e+00
2.347061263368626320e-08,0.000000000000000000e+00
2.347061263368626320e-08,0.000000000000000000e+00
2.347061263368626320e-08,0.000000000000000000e+00
2.347061263368626320e-08,0.000000000000000000e+00
2.347061263368626320e-08,0.000000000000000000e+00
2.347061263368626320e-08,0.000000000000000000e+00
2.347061263368626320e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
4.694122526737252640e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
7.041183790105878629e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
9.388245053474505280e-08,0.000000000000000000e+00
1.173530631684313061e-07,0.000000000000000000e+00
1.173530631684313061e-07,0.000000000000000000e+00
1.408236758021175726e-07,0.000000000000000000e+00
1.408236758021175726e-07,0.000000000000000000e+00
1.408236758021175726e-07,0.000000000000000000e+00
1.408236758021175726e-07,0.000000000000000000e+00
1.408236758021175726e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.642942884358038391e-07,0.000000000000000000e+00
1.877649010694901056e-07,0.000000000000000000e+00
1.877649010694901056e-07,0.000000000000000000e+00
1.877649010694901056e-07,0.000000000000000000e+00
1.877649010694901056e-07,0.000000000000000000e+00
2.112355137031763721e-07,0.000000000000000000e+00
2.112355137031763721e-07,0.000000000000000000e+00
2.112355137031763721e-07,0.000000000000000000e+00
2.347061263368626121e-07,0.000000000000000000e+00
2.581767389705489051e-07,0.000000000000000000e+00
2.581767389705489051e-07,0.000000000000000000e+00
2.581767389705489051e-07,0.000000000000000000e+00
2.816473516042351452e-07,0.000000000000000000e+00
2.816473516042351452e-07,0.000000000000000000e+00
2.816473516042351452e-07,0.000000000000000000e+00
3.051179642379214381e-07,0.000000000000000000e+00
3.285885768716076782e-07,0.000000000000000000e+00
3.285885768716076782e-07,0.000000000000000000e+00
3.285885768716076782e-07,0.000000000000000000e+00
3.285885768716076782e-07,0.000000000000000000e+00
3.285885768716076782e-07,0.000000000000000000e+00
3.520591895052939182e-07,0.000000000000000000e+00
3.520591895052939182e-07,0.000000000000000000e+00
3.755298021389802112e-07,0.000000000000000000e+00
3.990004147726664512e-07,0.000000000000000000e+00
4.224710274063527442e-07,0.000000000000000000e+00
4.224710274063527442e-07,7.420026949537880884e-07
4.224710274063527442e-07,7.420026949537880884e-07
4.459416400400389842e-07,7.420026949537880884e-07
4.459416400400389842e-07,7.420026949537880884e-07
4.928828653074115173e-07,1.484005389907576177e-06
5.398240905747839973e-07,1.484005389907576177e-06
5.632947032084702903e-07,1.484005389907576177e-06
6.102359284758428763e-07,1.484005389907576177e-06
6.102359284758428763e-07,1.484005389907576177e-06
6.337065411095290634e-07,1.484005389907576177e-06
6.571771537432153563e-07,1.484005389907576177e-06
6.571771537432153563e-07,1.484005389907576177e-06
6.806477663769016493e-07,1.484005389907576177e-06
6.806477663769016493e-07,2.226008084861364371e-06
7.275889916442741294e-07,2.226008084861364371e-06
7.510596042779604224e-07,2.226008084861364371e-06
7.745302169116467154e-07,2.226008084861364371e-06
8.214714421790191954e-07,2.226008084861364371e-06
8.449420548127054884e-07,2.968010779815152354e-06
8.684126674463916755e-07,2.968010779815152354e-06
9.153538927137642615e-07,2.968010779815152354e-06
9.622951179811367415e-07,2.968010779815152354e-06
9.622951179811367415e-07,2.968010779815152354e-06
1.032706955882195620e-06,2.968010779815152354e-06
1.079648181149567995e-06,4.452016169722728742e-06
1.079648181149567995e-06,4.452016169722728742e-06
1.126589406416940581e-06,4.452016169722728742e-06
1.126589406416940581e-06,4.452016169722728742e-06
1.150060019050626874e-06,4.452016169722728742e-06
1.220471856951685753e-06,4.452016169722728742e-06
1.314354307486430713e-06,5.194018864676516301e-06
1.314354307486430713e-06,5.194018864676516301e-06
1.314354307486430713e-06,5.194018864676516301e-06
1.337824920120117006e-06,5.194018864676516301e-06
1.361295532753803299e-06,5.936021559630304708e-06
1.431707370654861966e-06,6.678024254584092267e-06
1.431707370654861966e-06,6.678024254584092267e-06
1.455177983288548259e-06,8.904032339445457485e-06
1.478648595922234552e-06,1.038803772935303260e-05
1.525589821189607138e-06,1.113004042430682101e-05
1.549060433823293431e-06,1.261404581421439782e-05
1.596001659090665805e-06,1.261404581421439782e-05
1.689884109625410977e-06,1.261404581421439782e-05
1.713354722259097058e-06,1.335604850916818453e-05
1.783766560160155937e-06,1.335604850916818453e-05
1.807237172793842230e-06,1.409805120412197294e-05
1.807237172793842230e-06,1.409805120412197294e-05
1.877649010694900897e-06,1.409805120412197294e-05
1.877649010694900897e-06,1.484005389907576135e-05
1.924590235962273483e-06,1.558205659402954975e-05
1.948060848595959988e-06,1.706606198393712656e-05
1.995002073863332150e-06,1.780806467889091497e-05
1.995002073863332150e-06,1.855006737384470338e-05
2.018472686497018655e-06,1.929207006879848839e-05
2.112355137031763827e-06,2.003407276375227680e-05
2.112355137031763827e-06,2.003407276375227680e-05
2.135825749665449908e-06,2.003407276375227680e-05
2.182766974932822494e-06,2.003407276375227680e-05
2.206237587566508575e-06,2.077607545870606521e-05
2.229708200200195080e-06,2.077607545870606521e-05
2.229708200200195080e-06,2.151807815365985361e-05
2.276649425467567666e-06,2.226008084861364202e-05
2.323590650734939828e-06,2.226008084861364202e-05
2.370531876002312414e-06,2.226008084861364202e-05
2.394002488635998919e-06,2.226008084861364202e-05
2.440943713903371505e-06,2.300208354356743042e-05
2.464414326537057586e-06,2.300208354356743042e-05
2.487884939170743668e-06,2.300208354356743042e-05
2.534826164438116253e-06,2.374408623852121883e-05
2.628708614972861425e-06,2.374408623852121883e-05
2.722591065507606597e-06,2.374408623852121883e-05
2.769532290774979183e-06,2.374408623852121883e-05
2.910355966577096518e-06,2.448608893347500724e-05
2.933826579210783022e-06,2.448608893347500724e-05
2.933826579210783022e-06,2.448608893347500724e-05
2.980767804478155185e-06,2.448608893347500724e-05
3.098120867646586861e-06,2.522809162842879564e-05
3.098120867646586861e-06,2.522809162842879564e-05
3.121591480280272943e-06,2.597009432338258405e-05
3.121591480280272943e-06,2.671209701833636907e-05
3.145062092913959024e-06,2.819610240824394588e-05
3.168532705547645529e-06,2.819610240824394588e-05
3.262415156082390277e-06,2.819610240824394588e-05
3.309356381349762863e-06,2.819610240824394588e-05
3.379768219250821954e-06,2.893810510319773428e-05
3.403238831884508035e-06,3.042211049310531110e-05
3.497121282419253207e-06,3.042211049310531110e-05
3.520591895052939288e-06,3.042211049310531110e-05
3.567533120320311874e-06,3.116411318805909950e-05
3.591003732953997955e-06,3.190611588301288452e-05
3.637944958221370541e-06,3.264811857796667631e-05
3.661415570855057046e-06,3.264811857796667631e-05
3.708356796122429632e-06,3.264811857796667631e-05
3.731827408756115713e-06,3.339012127292046133e-05
3.778768634023488299e-06,3.413212396787425313e-05
3.896121697191919976e-06,3.413212396787425313e-05
4.013474760360351229e-06,3.413212396787425313e-05
4.036945372994037310e-06,3.487412666282803815e-05
4.060415985627723391e-06,3.487412666282803815e-05
4.083886598261409472e-06,3.561612935778182994e-05
4.083886598261409472e-06,3.561612935778182994e-05
4.107357210895095554e-06,3.561612935778182994e-05
4.130827823528782482e-06,3.561612935778182994e-05
4.201239661429840726e-06,3.561612935778182994e-05
4.318592724598271979e-06,3.561612935778182994e-05
4.365533949865644988e-06,3.561612935778182994e-05
4.389004562499331069e-06,3.710013474768940675e-05
4.412475175133017151e-06,3.710013474768940675e-05
4.506357625667762322e-06,3.710013474768940675e-05
4.553298850935135332e-06,3.710013474768940675e-05
4.600240076202507494e-06,3.710013474768940675e-05
4.694122526737252666e-06,3.710013474768940675e-05
4.811475589905683919e-06,3.710013474768940675e-05
4.881887427806743010e-06,3.710013474768940675e-05
5.022711103608860344e-06,3.784213744264319177e-05
5.046181716242546426e-06,3.784213744264319177e-05
5.069652328876232507e-06,3.784213744264319177e-05
5.140064166777291598e-06,3.932614283255076858e-05
5.163534779410977679e-06,3.932614283255076858e-05
5.187005392044663760e-06,4.006814552750455360e-05
5.233946617312036770e-06,4.229415361236592221e-05
5.280887842579408932e-06,4.229415361236592221e-05
5.304358455213095013e-06,4.229415361236592221e-05
5.421711518381526266e-06,4.229415361236592221e-05
5.421711518381526266e-06,4.229415361236592221e-05
5.492123356282585357e-06,4.229415361236592221e-05
5.492123356282585357e-06,4.303615630731970722e-05
5.492123356282585357e-06,4.377815900227349902e-05
5.492123356282585357e-06,4.377815900227349902e-05
5.492123356282585357e-06,4.452016169722728404e-05
5.539064581549958366e-06,4.526216439218106905e-05
5.586005806817330529e-06,4.674616978208864587e-05
5.632947032084702691e-06,4.897217786695001447e-05
5.679888257352075701e-06,4.971418056190379949e-05
5.679888257352075701e-06,5.045618325685759128e-05
5.703358869985761782e-06,5.045618325685759128e-05
5.750300095253133944e-06,5.416619673162652993e-05
5.844182545787879116e-06,5.490819942658031494e-05
5.867653158421566045e-06,5.639220481648789176e-05
5.914594383688938207e-06,5.639220481648789176e-05
5.961535608956310370e-06,5.639220481648789176e-05
6.008476834223683379e-06,5.713420751144168355e-05
6.031947446857369460e-06,5.787621020639546857e-05
6.055418059491055541e-06,5.861821290134926036e-05
6.078888672124741623e-06,6.084422098621062219e-05
6.125829897392114632e-06,6.158622368116441399e-05
6.243182960560545885e-06,6.232822637611819901e-05
6.266653573194231966e-06,6.307022907107198402e-05
6.313594798461604976e-06,6.455423446097956761e-05
6.407477248996349301e-06,6.529623715593335263e-05
6.430947861630036229e-06,6.752224524079472124e-05
6.454418474263722310e-06,6.826424793574850625e-05
6.501359699531094473e-06,6.974825332565607629e-05
6.571771537432153563e-06,7.123225871556365988e-05
6.618712762699525726e-06,7.123225871556365988e-05
6.736065825867956979e-06,7.197426141051744490e-05
6.759536438501643907e-06,7.271626410547122991e-05
6.853418889036388232e-06,7.345826680042501493e-05
7.017713177472192495e-06,7.494227219033259852e-05
7.064654402739564657e-06,7.939428836005532218e-05
7.111595628006937667e-06,8.087829374996290577e-05
7.135066240640623748e-06,8.384630452977804584e-05
7.228948691175368920e-06,8.681431530959319947e-05
7.322831141710114092e-06,8.978232608940835309e-05
7.346301754343800173e-06,9.126633147931593668e-05
7.346301754343800173e-06,9.497634495408487532e-05
7.440184204878545345e-06,9.720235303894624393e-05
7.510596042779603588e-06,1.023963719036227526e-04
7.557537268046976598e-06,1.075903907682992748e-04
7.581007880680662679e-06,1.113004042430682135e-04
7.674890331215407851e-06,1.142684150228833671e-04
7.815714007017526032e-06,1.157524204127909371e-04
7.933067070185956439e-06,1.172364258026985207e-04
7.956537682819642520e-06,1.187204311926060908e-04
7.980008295453328601e-06,1.209464392774674594e-04
8.073890745988074620e-06,1.224304446673750294e-04
8.144302583889132864e-06,1.246564527522363980e-04
8.238185034423878883e-06,1.268824608370977666e-04
8.355538097592309289e-06,1.298504716169129067e-04
8.519832386028113551e-06,1.335604850916818453e-04
8.543302998661799632e-06,1.343024877866356439e-04
8.613714836562857876e-06,1.357864931765432139e-04
8.778009124998662139e-06,1.380125012614045825e-04
8.848420962899720382e-06,1.402385093462659512e-04
8.871891575533406464e-06,1.417225147361735212e-04
8.918832800800780320e-06,1.446905255159886613e-04
8.942303413434466401e-06,1.476585362958038284e-04
9.083127089236582889e-06,1.535945578554341357e-04
9.153538927137642826e-06,1.573045713302030743e-04
9.270891990306073232e-06,1.587885767201106444e-04
9.388245053474505333e-06,1.602725821100182144e-04
9.482127504009249657e-06,1.647245982797409516e-04
9.622951179811367839e-06,1.676926090595560917e-04
9.834186693514544264e-06,1.699186171444174603e-04
1.002195159458403461e-05,1.736286306191863989e-04
1.009236343248509285e-05,1.751126360090939961e-04
1.025665772092089711e-05,1.803066548737705047e-04
1.032706955882195536e-05,1.832746656535856448e-04
1.049136384725775962e-05,1.877266818233083820e-04
1.058524629779250395e-05,1.892106872132159521e-04
1.070259936096093605e-05,1.914366952980773207e-04
1.081995242412936645e-05,1.951467087728462593e-04
1.086689364939674031e-05,1.966307141627538294e-04
1.093730548729779855e-05,1.995987249425689965e-04
1.105465855046622896e-05,2.040507411122917066e-04
1.114854100100097498e-05,2.070187518921068738e-04
1.117201161363466106e-05,2.085027572820144439e-04
1.131283528943677924e-05,2.114707680618296110e-04
1.140671773997152356e-05,2.122127707567833825e-04
1.152407080313995566e-05,2.151807815365985497e-04
1.157101202840732783e-05,2.196327977063212598e-04
1.166489447894207215e-05,2.233428111810901984e-04
1.180571815474419033e-05,2.263108219609053656e-04
1.180571815474419033e-05,2.292788327407205057e-04
1.189960060527893466e-05,2.344728516053970415e-04
1.199348305581368068e-05,2.411508758599811202e-04
1.206389489371473892e-05,2.426348812498886902e-04
1.218124795688317102e-05,2.478289001145651989e-04
1.225165979478422926e-05,2.545069243691493047e-04
1.229860102005160143e-05,2.559909297590569018e-04
1.234554224531897359e-05,2.604429459287796391e-04
1.253330714638846393e-05,2.641529594035485506e-04
1.262718959692320995e-05,2.663789674884099192e-04
1.288536633589375854e-05,2.715729863530864279e-04
1.293230756116113070e-05,2.760250025228091651e-04
1.297924878642850286e-05,2.804770186925319023e-04
1.309660184959693496e-05,2.827030267773932709e-04
1.321395491276536537e-05,2.864130402521621824e-04
1.335477858856748355e-05,2.916070591168386911e-04
1.351907287700328781e-05,2.975430806764690255e-04
1.354254348963697390e-05,3.019950968461917627e-04
1.361295532753803214e-05,3.086731211007758143e-04
1.370683777807277646e-05,3.153511453553599201e-04
1.389460267914226681e-05,3.183191561351750602e-04
1.396501451704332675e-05,3.242551776948053945e-04
1.417625003074650317e-05,3.272231884746205346e-04
1.431707370654861966e-05,3.316752046443432718e-04
1.441095615708336568e-05,3.346432154241584119e-04
1.462219167078654210e-05,3.405792369837887463e-04
1.473954473395497251e-05,3.465152585434190264e-04
1.480995657185603245e-05,3.494832693232341665e-04
1.499772147292552110e-05,3.539352854929569037e-04
1.523242759926238360e-05,3.576452989677258694e-04
1.530283943716344354e-05,3.658073286122175182e-04
1.551407495086661996e-05,3.687753393920326582e-04
1.567836923930242423e-05,3.754533636466167641e-04
1.579572230247085633e-05,3.821313879012008699e-04
1.586613414037191288e-05,3.880674094608311500e-04
1.598348720354034498e-05,3.984554471901842216e-04
1.603042842880771714e-05,4.029074633599069046e-04
1.612431087934246146e-05,4.081014822245834133e-04
1.621819332987720579e-05,4.140375037842137476e-04
1.638248761831301005e-05,4.207155280387978535e-04
1.649984068148144215e-05,4.266515495984281336e-04
1.661719374464987425e-05,4.318455684631046423e-04
1.673454680781830635e-05,4.377815900227349766e-04
1.685189987098673506e-05,4.429756088874114853e-04
1.699272354678885494e-05,4.526216439218107312e-04
1.718048844785834359e-05,4.615256762612562056e-04
1.743866518682889218e-05,4.674616978208864858e-04
1.760295947526469644e-05,4.711717112956554515e-04
1.764990070053206860e-05,4.748817247704243630e-04
1.802543050267104929e-05,4.830437544149160118e-04
1.818972479110685355e-05,4.874957705846387490e-04
1.835401907954265782e-05,4.956578002291303978e-04
1.844790153007740214e-05,5.001098163988531350e-04
1.863566643114689079e-05,5.038198298736221549e-04
1.887037255748375499e-05,5.082718460433447837e-04
1.898772562065218709e-05,5.142078676029751723e-04
1.929284358489010784e-05,5.216278945525129954e-04
1.955102032386065643e-05,5.268219134171895583e-04
1.964490277439540075e-05,5.349839430616812070e-04
1.995002073863332150e-05,5.424039700112190301e-04
2.016125625233649793e-05,5.468559861809417673e-04
2.025513870287124564e-05,5.527920077405721559e-04
2.046637421657442207e-05,5.594700319951561533e-04
2.067760973027759849e-05,5.631800454699251732e-04
2.086537463134708714e-05,5.661480562497402591e-04
2.098272769451551924e-05,5.757940912841395592e-04
2.112355137031763573e-05,5.846981236235850336e-04
2.131131627138712777e-05,5.898921424882614881e-04
2.156949301035767635e-05,5.958281640478917682e-04
2.185114036196190933e-05,6.054741990822910683e-04
2.220319955146720563e-05,6.143782314217365427e-04
2.248484690307143860e-05,6.225402610662281915e-04
2.276649425467567497e-05,6.314442934056736659e-04
2.309508283154728349e-05,6.388643203552114890e-04
2.325937711998308775e-05,6.433163365249342262e-04
2.354102447158732073e-05,6.485103553896107891e-04
2.377573059792418493e-05,6.566723850341024378e-04
2.394002488635998919e-05,6.640924119836403693e-04
2.422167223796422217e-05,6.707704362382243667e-04
2.440943713903371420e-05,6.752224524079471039e-04
2.464414326537057502e-05,6.826424793574850354e-04
2.499620245487586793e-05,6.930305170868380528e-04
2.525437919384641990e-05,7.011925467313297015e-04
2.558296777071802504e-05,7.071285682909599817e-04
2.591155634758963357e-05,7.175166060203131075e-04
2.631055676236229864e-05,7.227106248849895619e-04
2.666261595186759494e-05,7.279046437496661248e-04
2.696773391610551569e-05,7.390346841739729679e-04
2.727285188034343644e-05,7.479387165134183339e-04
2.748408739404661287e-05,7.590687569377251769e-04
2.771879352038347707e-05,7.694567946670781942e-04
2.797697025935402565e-05,7.791028297014774943e-04
2.832902944885931857e-05,7.850388512611077745e-04
2.868108863836461148e-05,7.954268889904607918e-04
2.900967721523622000e-05,8.013629105500910720e-04
2.936173640474151292e-05,8.117509482794441978e-04
2.950256008054363279e-05,8.169449671441206522e-04
2.987808988268261348e-05,8.273330048734736696e-04
3.030056091008896633e-05,8.384630452977805126e-04
3.053526703642582714e-05,8.503350884170411813e-04
3.069956132486163140e-05,8.592391207564865473e-04
3.093426745119849560e-05,8.718531665707009333e-04
3.116897357753535980e-05,8.918872393344532508e-04
3.149756215440696155e-05,9.022752770638062681e-04
3.177920950601120130e-05,9.156313255729744797e-04
3.222515114605123854e-05,9.237933552174661285e-04
3.243638665975441158e-05,9.378914064215881658e-04
3.274150462399233572e-05,9.490214468458949004e-04
3.309356381349762863e-05,9.623774953550631121e-04
3.339868177773555277e-05,9.749915411692774980e-04
3.368032912933978574e-05,9.853795788986306238e-04
3.403238831884507865e-05,9.994776301027524443e-04
3.433750628308300279e-05,1.012833678611920656e-03
3.483038914839041558e-05,1.024705721731181433e-03
3.506509527472727300e-05,1.034351756765580516e-03
3.520591895052939288e-05,1.047707805274748728e-03
3.567533120320312128e-05,1.064031864563732025e-03
3.605086100534209858e-05,1.074419902293085151e-03
3.647333203274845143e-05,1.088517953497207189e-03
3.680192060962005996e-05,1.098163988531606272e-03
3.713050918649166848e-05,1.107068020871051746e-03
3.755298021389802133e-05,1.121908074770127609e-03
3.813974552974017844e-05,1.136748128669203255e-03
3.858568716978021568e-05,1.155298196043048030e-03
3.889080513401813982e-05,1.177558276891661716e-03
3.917245248562237279e-05,1.193140333485691188e-03
3.940715861195923699e-05,1.207238384689813225e-03
3.985310025199927423e-05,1.222078438588888871e-03
4.006433576570244727e-05,1.230982470928334346e-03
4.065110108154460438e-05,1.251016543692086772e-03
4.105010149631727284e-05,1.268824608370977504e-03
4.147257252372362569e-05,1.284406664965007192e-03
4.177769048796154983e-05,1.302214729643898141e-03
4.236445580380370694e-05,1.322990805102604176e-03
4.278692683121005979e-05,1.331894837442049650e-03
4.316245663334903709e-05,1.345992888646171471e-03
4.349104521022064562e-05,1.368252969494785157e-03
4.374922194919119421e-05,1.386803036868629931e-03
4.428904603976597577e-05,1.403127096157613229e-03
4.473498767980601301e-05,1.416483144666781440e-03
4.511051748194499708e-05,1.438743225515395126e-03
4.550951789671766554e-05,1.453583279414470773e-03
4.593198892412401839e-05,1.478069368347945936e-03
4.630751872626299569e-05,1.495877433026836668e-03
4.668304852840197299e-05,1.514427500400681442e-03
4.717593139370938578e-05,1.540397594724064040e-03
4.769228487165048296e-05,1.554495645928186077e-03
4.809128528642315142e-05,1.571561707912123200e-03
4.856069753909687982e-05,1.591595780675875409e-03
4.903010979177060144e-05,1.614597864219442921e-03
4.940563959390958552e-05,1.636115942373102781e-03
4.964034572024644294e-05,1.659118025916670076e-03
4.989852245921699153e-05,1.676926090595561025e-03
5.055569961296020858e-05,1.696960163359313234e-03
5.104858247826762137e-05,1.715510230733158009e-03
5.165881840674346287e-05,1.736286306191864044e-03
5.217517188468456004e-05,1.757804384345523904e-03
5.259764291209091289e-05,1.773386440939553593e-03
5.316093761529938562e-05,1.796388524483120887e-03
5.374770293114154273e-05,1.823100621501457311e-03
5.440488008488475978e-05,1.841650688875302085e-03
5.487429233755848141e-05,1.860942758944100469e-03
5.546105765340063852e-05,1.886912853267483066e-03
5.586005806817330698e-05,1.908430931421142927e-03
5.635294093348071299e-05,1.927723001489941310e-03
5.696317686195656127e-05,1.955919103898185168e-03
5.736217727672922296e-05,1.970017155102307422e-03
5.801935443047244001e-05,1.992277235950920891e-03
5.858264913368091273e-05,2.009343297934858014e-03
5.931023812532518295e-05,2.033087384173379135e-03
5.989700344116734006e-05,2.051637451547223909e-03
6.031947446857369291e-05,2.067219508141253381e-03
6.076541610861373692e-05,2.096157613244451282e-03
6.128176958655482732e-05,2.125095718347649182e-03
6.177465245186224011e-05,2.156259831535708126e-03
6.205629980346647986e-05,2.184455933943952200e-03
6.287777124564550117e-05,2.213394039047149667e-03
6.351147778675502028e-05,2.235654119895763570e-03
6.405130187732981540e-05,2.263850222304007211e-03
6.480236148160777000e-05,2.295756338187020414e-03
6.534218557218255156e-05,2.323210437900310663e-03
6.574118598695522680e-05,2.353632548393415781e-03
6.637489252806474591e-05,2.385538664276428550e-03
6.689124600600584308e-05,2.415218772074580276e-03
6.757189377238274452e-05,2.436736850228239919e-03
6.818212970085859280e-05,2.474578987670883294e-03
6.874542440406705875e-05,2.504259095469034586e-03
6.933218971990922264e-05,2.536907214047001615e-03
7.022407299998929711e-05,2.574749351489644556e-03
7.085777954109882977e-05,2.608881475457518802e-03
7.156189792010941560e-05,2.634109567085947574e-03
7.221907507385263265e-05,2.666015682968960344e-03
7.280584038969478298e-05,2.708309836581326673e-03
7.362731183187380430e-05,2.748377982108831091e-03
7.433143021088439012e-05,2.794382149195965680e-03
7.512943104042972705e-05,2.829256275858793752e-03
7.571619635627187738e-05,2.863388399826667999e-03
7.653766779845089870e-05,2.899746531879403722e-03
7.731219801536255124e-05,2.938330672017000923e-03
7.811019884490788816e-05,2.980624825629366818e-03
7.869696416075003850e-05,3.014756949597241064e-03
7.926025886395850445e-05,3.059277111294468436e-03
8.005825969350384137e-05,3.097119248737111377e-03
8.057461317144493855e-05,3.146091426604061270e-03
8.109096664938603572e-05,3.190611588301288642e-03
8.172467319049556839e-05,3.234389747303562188e-03
8.235837973160510105e-05,3.270747879356297912e-03
8.310943933588305565e-05,3.309332019493894678e-03
8.371967526435890393e-05,3.349400165021399530e-03
8.432991119283473865e-05,3.400598350973210900e-03
8.515138263501375996e-05,3.448086523450253141e-03
8.583203040139066140e-05,3.493348687842434339e-03
8.674738429410442026e-05,3.537126846844707885e-03
8.754538512364975719e-05,3.582389011236888649e-03
8.827297411529402740e-05,3.636555207968515321e-03
8.888321004376987567e-05,3.675881350801065914e-03
8.977509332384995015e-05,3.717433501718478417e-03
9.043227047759316720e-05,3.770857695755150830e-03
9.130068314503955729e-05,3.819829873622101156e-03
9.207521336195120983e-05,3.858414013759697923e-03
9.277933174096179565e-05,3.907386191626648249e-03
9.362427379577450135e-05,3.957842374883505793e-03
9.430492156215140279e-05,4.011266568920178639e-03
9.475086320219144680e-05,4.053560722532544534e-03
9.568968770753889005e-05,4.101048895009586776e-03
9.629992363601473833e-05,4.155957094436167273e-03
9.688668895185688866e-05,4.209381288472840120e-03
9.768468978140222559e-05,4.266515495984281661e-03
9.857657306148230006e-05,4.327359716970491897e-03
9.953886817946344125e-05,4.380783911007164744e-03
1.002664571711077115e-04,4.438660121213560544e-03
1.012991641269899058e-04,4.494310323335094434e-03
1.020267531186341896e-04,4.545508509286905370e-03
1.029655776239816328e-04,4.595964692543762914e-03
1.042799319314680669e-04,4.653098900055205323e-03
1.050779327610134039e-04,4.704297086007016258e-03
1.060636984916282159e-04,4.755495271958828062e-03
1.070259936096093571e-04,4.797047422876239697e-03
1.079648181149568139e-04,4.847503606133097241e-03
1.089505838455716259e-04,4.899443794779862436e-03
1.098189965130180160e-04,4.957320004986258237e-03
1.108751740815339083e-04,5.012228204412838735e-03
1.118609398121487338e-04,5.067136403839418365e-03
1.127762937048624927e-04,5.126496619435721817e-03
1.137385888228436339e-04,5.182888824252209967e-03
1.147712957787258282e-04,5.240765034458604900e-03
1.157570615093406403e-04,5.302351258139769395e-03
1.168367096904902169e-04,5.362453476431026239e-03
1.180102403221745312e-04,5.422555694722283083e-03
1.189725354401556588e-04,5.484883921098401838e-03
1.198878893328694312e-04,5.549438155559380768e-03
1.211787730277221674e-04,5.597668330731377269e-03
1.225635391731096546e-04,5.666674581362079154e-03
1.238074816426950220e-04,5.726034796958382606e-03
1.248401885985772435e-04,5.787621020639547101e-03
1.258963661670931087e-04,5.842529220066127599e-03
1.270464261861437385e-04,5.904115443747292094e-03
1.283607804936301726e-04,5.970895686293132935e-03
1.295343111253144733e-04,6.033223912669250823e-03
1.305904886938303656e-04,6.100746157910045923e-03
1.317874899381483642e-04,6.160848376201302767e-03
1.330783736330011003e-04,6.223176602577420655e-03
1.342988454899527969e-04,6.286988834343446193e-03
1.357774940858750353e-04,6.347833055329657297e-03
1.369744953301930339e-04,6.414613297875498138e-03
1.382419084124120992e-04,6.472489508081893071e-03
1.395562627198985062e-04,6.531849723678196523e-03
1.406828521263154652e-04,6.600113971613945016e-03
1.415512647937618553e-04,6.663926203379970555e-03
1.430299133896840936e-04,6.740352480960210696e-03
1.442269146340020923e-04,6.815294753150543186e-03
1.455412689414885264e-04,6.896173046900506282e-03
1.466678583479054583e-04,6.966663302921115818e-03
1.480056832680255632e-04,7.036411556246771962e-03
1.492261551249772597e-04,7.112837833827012103e-03
1.505405094324636938e-04,7.177392068287991901e-03
1.516905694515143237e-04,7.226364246154941794e-03
1.525355115063270158e-04,7.314662566854443146e-03
1.538968070390808187e-04,7.405928898333758933e-03
1.554693380855377946e-04,7.483839181303906726e-03
1.567132805551231620e-04,7.571395499308453819e-03
1.580041642499759253e-04,7.641885755329063355e-03
1.594358716206307678e-04,7.716086024824442453e-03
1.609614614418203749e-04,7.798448323964312333e-03
1.621819332987720714e-04,7.874874601544552474e-03
1.635432288315258743e-04,7.957236900684424089e-03
1.650453480400818106e-04,8.048503232163739876e-03
1.663362317349345468e-04,8.122703501659117239e-03
1.676036448171536121e-04,8.198387776544404856e-03
1.690822934130758234e-04,8.278524067599412825e-03
1.707017656848001952e-04,8.360144364044331047e-03
1.717344726406823895e-04,8.443990668574107711e-03
1.732835330745056675e-04,8.517448935374533417e-03
1.748325935083289726e-04,8.610199272243755989e-03
1.762173596537164463e-04,8.709627633367564292e-03
1.774613021233018408e-04,8.791989932507434172e-03
1.787756564307882749e-04,8.869158212782628573e-03
1.798083633866704692e-04,8.947068495752776365e-03
1.811227176941568762e-04,9.024978778722924158e-03
1.821788952626727685e-04,9.119213120982055248e-03
1.839626618228329174e-04,9.200833417426971736e-03
1.857933696082604623e-04,9.292099748906287524e-03
1.872016063662816339e-04,9.379656066910834616e-03
1.890088435390754808e-04,9.462018366050706231e-03
1.904405509097303233e-04,9.546606673275438021e-03
1.918957288930188908e-04,9.626000961635492598e-03
1.933743774889411292e-04,9.722461311979485599e-03
1.947591436343286029e-04,9.814469646153754778e-03
1.967072044829245561e-04,9.913898007277563082e-03
1.981858530788467945e-04,1.002371440613072234e-02
1.996410310621353620e-04,1.010830271335545413e-02
2.012370327212260088e-04,1.019585903136000123e-02
2.029034462182177493e-04,1.029454538978885614e-02
2.046168009404768316e-04,1.039026373743789401e-02
2.062832144374685721e-04,1.051121017671536109e-02
2.077383924207571125e-04,1.059876649471990818e-02
2.092405116293130217e-04,1.069374283967399440e-02
2.106487483873341934e-04,1.080652724930696897e-02
2.124090443348606715e-04,1.091485964277022318e-02
2.140989284444860829e-04,1.102912805779310626e-02
2.159296362299136277e-04,1.114191246742608256e-02
2.174317554384695369e-04,1.127176293904299381e-02
2.193563456744318193e-04,1.137712732172643272e-02
2.210931710093245995e-04,1.150178377447866850e-02
2.227361138936826421e-04,1.162495622184099749e-02
2.244964098412090931e-04,1.174738666650837308e-02
2.260689408876660690e-04,1.185646106266657895e-02
2.278292368351925471e-04,1.200040958548761506e-02
2.299650625848580026e-04,1.212506603823985084e-02
2.317957703702855203e-04,1.223562443978796523e-02
2.332274777409403899e-04,1.236176489793010952e-02
2.347765381747636949e-04,1.249161536954702251e-02
2.365133635096564751e-04,1.261552981960430489e-02
2.382267182319155574e-04,1.274909030469598657e-02
2.398461905036399291e-04,1.288710280595739208e-02
2.419585456406716866e-04,1.299840321020045986e-02
2.439535477145350086e-04,1.313047968990223302e-02
2.453852550851898782e-04,1.326404017499391644e-02
2.471455510327163563e-04,1.339389064661082769e-02
2.490466706560449136e-04,1.352374111822774068e-02
2.508304372162050897e-04,1.364320355211530097e-02
2.529427923532368743e-04,1.378195805607165987e-02
2.547265589133969961e-04,1.390067848726426504e-02
2.567215609872603452e-04,1.403943299122062394e-02
2.586930924484899964e-04,1.418783353021138213e-02
2.608758594234228206e-04,1.432287802069297060e-02
2.626126847583156007e-04,1.446831054890391349e-02
2.644199219311094205e-04,1.461225907172494787e-02
2.662506297165369382e-04,1.477030564575010536e-02
2.681752199524992477e-04,1.490757614431655574e-02
2.698181628368572903e-04,1.504929865905272994e-02
2.720244004244237583e-04,1.518211714144945823e-02
2.739020494351186719e-04,1.533051768044021469e-02
2.759674633468830606e-04,1.547891821943097289e-02
2.781032890965485431e-04,1.562360874494696239e-02
2.799809381072434025e-04,1.578091331627716476e-02
2.824688230464141915e-04,1.594415390916699773e-02
2.843699426697427488e-04,1.612594456943067592e-02
2.867639451583787460e-04,1.628547514884574193e-02
2.889467121333115702e-04,1.643387568783649666e-02
2.913641852345812654e-04,1.659414826994651607e-02
2.937581877232172626e-04,1.677371292212533407e-02
2.961756608244869578e-04,1.691098342069178445e-02
2.984757808625882174e-04,1.707570801897152421e-02
3.008228421259568188e-04,1.721668853101274502e-02
3.031699033893254743e-04,1.737176709425808721e-02
3.049536699494855962e-04,1.752684565750342940e-02
3.067609071222794702e-04,1.769157025578316916e-02
3.085916149077069879e-04,1.785777885945281918e-02
3.107039700447387183e-04,1.803437550085182015e-02
3.130040900828399779e-04,1.819687409104669973e-02
3.152103276704065001e-04,1.835566266776680888e-02
3.175573889337751556e-04,1.853448531725067350e-02
3.196697440708068860e-04,1.869846791283545986e-02
3.218759816583734081e-04,1.887729056231932101e-02
3.245751021112473159e-04,1.904498317137887781e-02
3.270629870504180507e-04,1.920451375079394382e-02
3.294335189264204042e-04,1.936478633290395976e-02
3.318509920276900452e-04,1.953618895543828698e-02
3.344327594173955717e-04,1.972168962917673213e-02
3.367563500681304751e-04,1.990422229213536370e-02
3.393381174578360016e-04,2.009491698473848953e-02
3.418025317843730385e-04,2.026928761805263032e-02
3.445485934625143421e-04,2.043327021363741669e-02
3.475293612669924626e-04,2.062248090085063226e-02
3.498764225303611182e-04,2.079610953146981966e-02
3.526694254337697635e-04,2.097715818903854099e-02
3.545940156697320730e-04,2.114633480348800457e-02
3.566594295814964617e-04,2.132664145836177597e-02
3.595228443228061467e-04,2.150546410784564058e-02
3.616821406851053271e-04,2.168577076271940851e-02
3.645924966516824080e-04,2.186533541489822652e-02
3.672212052666552762e-04,2.205232009402658191e-02
3.700142081700639215e-04,2.224820880549438148e-02
3.725959755597693939e-04,2.243148347114796645e-02
3.751777429494749204e-04,2.263182419878548984e-02
3.779003340149825261e-04,2.283661694259273706e-02
3.807402781436585674e-04,2.304808771065456480e-02
3.835567516597009107e-04,2.326104248410630279e-02
3.865140488515453874e-04,2.344060713628511733e-02
3.893774635928550724e-04,2.365578791782171897e-02
3.920531134330953365e-04,2.386800068857850010e-02
3.947757044986029422e-04,2.406611540813116332e-02
3.972401188251399790e-04,2.427090815193840706e-02
4.001270041790834162e-04,2.449054094964472905e-02
4.032251250467299721e-04,2.468049363955289802e-02
4.061120104006734092e-04,2.489641642378444958e-02
4.089754251419831484e-04,2.512866326730498617e-02
4.121204872348971002e-04,2.532900399494250956e-02
4.153829023909794875e-04,2.554195876839424756e-02
4.184810232586260435e-04,2.573191145830241652e-02
4.217669090273421287e-04,2.596341629912799973e-02
4.245129707054834324e-04,2.617933908335955129e-02
4.273763854467931716e-04,2.639377786220119607e-02
4.302867414133702524e-04,2.661712067338228502e-02
4.332675092178484271e-04,2.684417349803814440e-02
4.365768655991981561e-04,2.707122632269400378e-02
4.394872215657752912e-04,2.729160112309527916e-02
4.424679893702534116e-04,2.752755798009058272e-02
4.460824637158411054e-04,2.777167686673038052e-02
4.494387613224582302e-04,2.800021369677614669e-02
4.532879417943827950e-04,2.821984649448246868e-02
4.570432398157725680e-04,2.846173937303740284e-02
4.604230080350233908e-04,2.869843823272765979e-02
4.638497174795416095e-04,2.892920107085828960e-02
4.674876624377630012e-04,2.918148198714257818e-02
4.711256073959843387e-04,2.942856888456218956e-02
4.740359633625614195e-04,2.968010779815152128e-02
4.776034964828817717e-04,2.995168078450460847e-02
4.809128528642315006e-04,3.020989772234852766e-02
4.842222092455812838e-04,3.046292064132776964e-02
4.877897423659015817e-04,3.071816956839187179e-02
4.910286869093502711e-04,3.097638650623579099e-02
4.952299265707800881e-04,3.122866742252007957e-02
4.990086952048036675e-04,3.147427031454978069e-02
5.030456405777976531e-04,3.174139128473314753e-02
5.071764684013264305e-04,3.201073826300137454e-02
5.110021782606172973e-04,3.229492529516866939e-02
5.149217705704429559e-04,3.255685224648736248e-02
5.188883041055359019e-04,3.284103927865465733e-02
5.223854253879551060e-04,3.310296622997335042e-02
5.267040181125534669e-04,3.338195924327597153e-02
5.308113753234484922e-04,3.366243626196850636e-02
5.347074970206403986e-04,3.390507114321839044e-02
5.385332068799312654e-04,3.418703216730083205e-02
5.416078571349442318e-04,3.446825118868832027e-02
5.453162139310666632e-04,3.471979010227765200e-02
5.489306882766543027e-04,3.498913708054587901e-02
5.525686332348756944e-04,3.524215999952511752e-02
5.562535194183643736e-04,3.550111894006399010e-02
5.601261705029226363e-04,3.578307996414643172e-02
5.641865864885503741e-04,3.606281498014400622e-02
5.682939436994455078e-04,3.635145402848102836e-02
5.724247715229742852e-04,3.663489905795337676e-02
5.768137760854735773e-04,3.694579818713901453e-02
5.811793100353392257e-04,3.722553320313659597e-02
5.850754317325311321e-04,3.752827030267773950e-02
5.890184946549904344e-04,3.782803939143906946e-02
5.935717935059255579e-04,3.808922434006280222e-02
5.981016217442270376e-04,3.837860539109477775e-02
6.019508022161515481e-04,3.868356849872078840e-02
6.061989831028487610e-04,3.897517555783762411e-02
6.106114582779818053e-04,3.928533268432830849e-02
6.148596391646790182e-04,3.956432569763093654e-02
6.188731139250393601e-04,3.984851272979823139e-02
6.230274123612018896e-04,4.014308779969488761e-02
6.270643577341958753e-04,4.046140695583006625e-02
6.309839500440215338e-04,4.077898410927028455e-02
6.350678366422829154e-04,4.106984916569216687e-02
6.387527228257715945e-04,4.142155844310026203e-02
6.433764335146078660e-04,4.171093949413224450e-02
6.479062617529092374e-04,4.204038869069172402e-02
6.517789128374675001e-04,4.237354790072597743e-02
6.560036231115310692e-04,4.269038305147124235e-02
6.605569219624661927e-04,4.301167021838623455e-02
6.654388093902728705e-04,4.334557143111543442e-02
6.700625200791091420e-04,4.370395873277811705e-02
6.743341715784399986e-04,4.400372782153944701e-02
6.787935879788404387e-04,4.432204697767462565e-02
6.830887100908049391e-04,4.461662204757127492e-02
6.874307734280369437e-04,4.495497527647020208e-02
6.918432486031699880e-04,4.530223253770857689e-02
6.962087825530356364e-04,4.562055169384374859e-02
7.009733169176738787e-04,4.593961285267388062e-02
7.058317337328470211e-04,4.629651614894664952e-02
7.105493268722178676e-04,4.664228940479511754e-02
7.153138612368562183e-04,4.698583665255872538e-02
7.201253368267618565e-04,4.732270587606773882e-02
7.243265764881917819e-04,4.764992906454236510e-02
7.290441696275627367e-04,4.799050830152615243e-02
7.337617627669335832e-04,4.834815360049387473e-02
7.389957093842456758e-04,4.867166677549372711e-02
7.436428906857155911e-04,4.901298801517246784e-02
7.479849540229474873e-04,4.937731133839477760e-02
7.530546063518237486e-04,4.973421463466755343e-02
7.574670815269567929e-04,5.007182586087152720e-02
7.618326154768224412e-04,5.041908312210990201e-02
7.669492090309659900e-04,5.078637445611202533e-02
7.710565662418611237e-04,5.112695369309581267e-02
7.761027479581036328e-04,5.147792096780895443e-02
7.813132239627819733e-04,5.181553219401292820e-02
7.867818767064309370e-04,5.216427346064120979e-02
7.914525286205344960e-04,5.250336869223509034e-02
7.966160633999454406e-04,5.283652790226934376e-02
8.019438924677922166e-04,5.319268919584715927e-02
8.070370154093021216e-04,5.355998052984928259e-02
8.118719616118415120e-04,5.393617589619085356e-02
8.168007902649155856e-04,5.429827321132830314e-02
8.221286193327623617e-04,5.466482254263547308e-02
8.267992712468659206e-04,5.502617785507796927e-02
8.313760407104347962e-04,5.541276125914889467e-02
8.365395754898457409e-04,5.577560057698129764e-02
8.410928743407808644e-04,5.611098579510041123e-02
8.460686442191224423e-04,5.648347114796720830e-02
8.513495320617018225e-04,5.683963244154503075e-02
8.559497721379043418e-04,5.721805381597146190e-02
8.614653661068205929e-04,5.760018520387266000e-02
8.661125474082905082e-04,5.795857250553534262e-02
8.712760821877014528e-04,5.836147996889524958e-02
8.763222639039439620e-04,5.875177338644094194e-02
8.815327399086223025e-04,5.913761478781690700e-02
8.855931558942500403e-04,5.951603616224333815e-02
8.909913967999978559e-04,5.989148952588995573e-02
8.961079903541415131e-04,6.029217098116500251e-02
9.012011132956514181e-04,6.067949638793088130e-02
9.064115893003297586e-04,6.106311178122198619e-02
9.119271832692460097e-04,6.147937529309106114e-02
9.171846004991917461e-04,6.188747677531564878e-02
9.225124295670385222e-04,6.226070413087740618e-02
9.279576116980537337e-04,6.265025554572814515e-02
9.327456166753257281e-04,6.303238693362933631e-02
9.385897992211136420e-04,6.343529439698925021e-02
9.436829221626235470e-04,6.382558781453494257e-02
9.489638100052029271e-04,6.424259332909897091e-02
9.542446978477824157e-04,6.466701887061253318e-02
9.592204677261238852e-04,6.506918433127749368e-02
9.648534147582085718e-04,6.546096175421309282e-02
9.705333030155606543e-04,6.588167728225188813e-02
9.765183092371506474e-04,6.631203884532509141e-02
9.819165501428984630e-04,6.671791431946480500e-02
9.869392612465073284e-04,6.714456586906324131e-02
9.929242674680974299e-04,6.757270142405157054e-02
9.987684500138852353e-04,6.798525492244587853e-02
1.004307514595435130e-03,6.843639256097777679e-02
1.009447578762212539e-03,6.882149195965879540e-02
1.015244820082733057e-03,6.923107744727328983e-02
1.020995120177986071e-03,6.965253497800703852e-02
1.026862773336407629e-03,7.010589862462381083e-02
1.032495720368492315e-03,7.051251610145847781e-02
1.038034784950042427e-03,7.096291173729543655e-02
1.043855496883196480e-03,7.138585327341909204e-02
1.049347620239479088e-03,7.181918284727209500e-02
1.055379567686336477e-03,7.225919044537969238e-02
1.061247220844758034e-03,7.266877593299418681e-02
1.067443462580051254e-03,7.310878353110178418e-02
1.072677409197363239e-03,7.355621115615891548e-02
1.079343063185330201e-03,7.402367285397980223e-02
1.084905598379513848e-03,7.446961647364702674e-02
1.090749780925301653e-03,7.490294604750004359e-02
1.096781728372159042e-03,7.533479161596315365e-02
1.102977970107452263e-03,7.577405721137579764e-02
1.108329269787932791e-03,7.622519484990769589e-02
1.114126511108453092e-03,7.667930049921940772e-02
1.119876811203706322e-03,7.711411407846233135e-02
1.126143464776900582e-03,7.759715783287725321e-02
1.132480530187995882e-03,7.807500756842748746e-02
1.138723713148556390e-03,7.855879332553736272e-02
1.144567895694344195e-03,7.903219104491787661e-02
1.150834549267538455e-03,7.952488083436719257e-02
1.157547144480772705e-03,7.996859844594955691e-02
1.163954621729769044e-03,8.045312620575438556e-02
1.170620275717736006e-03,8.094433198981378086e-02
1.176816517453029226e-03,8.146373387628143281e-02
1.183223994702025566e-03,8.194455162261149450e-02
1.189467177662586073e-03,8.240459329348284734e-02
1.196038949200018244e-03,8.287947501825326801e-02
1.202117837872142920e-03,8.335287273763378191e-02
1.209182492274882585e-03,8.385224055133767840e-02
1.214979733595403103e-03,8.434344633539708758e-02
1.221035151654894027e-03,8.483020010328677640e-02
1.227325275840722039e-03,8.534960198975442836e-02
1.233920517990787962e-03,8.585713183310281216e-02
1.240445348302952628e-03,8.634091759021268742e-02
1.247040590453018551e-03,8.686031947668033937e-02
1.252861302386172604e-03,8.735300926612965533e-02
1.259339191473070199e-03,8.783679502323953059e-02
1.266802846290582350e-03,8.835768091509708932e-02
1.273656265179618679e-03,8.886446875575051974e-02
1.280673978357090839e-03,8.938832265838789204e-02
1.287597809084028424e-03,8.990920855024545078e-02
1.294099168783559555e-03,9.044641850139199801e-02
1.300882175834694844e-03,9.096211037438488300e-02
1.307712124111097421e-03,9.149709431744655619e-02
1.314143071972727513e-03,9.203504627128805682e-02
1.322123080268180909e-03,9.256706220356991643e-02
1.329375499571989940e-03,9.307978606578298786e-02
1.335876859271521071e-03,9.362738405465888258e-02
1.343223161025864894e-03,9.415494797077103573e-02
1.350827639519179123e-03,9.471516000546113812e-02
1.358385176787226065e-03,9.526721001050675319e-02
1.365543713640500522e-03,9.582148602363724232e-02
1.373359427647517870e-03,9.640395813917596035e-02
1.380212846536554416e-03,9.699459228435917957e-02
1.387042794812956992e-03,9.754070626784516751e-02
1.394999332495776637e-03,9.815063248309717492e-02
1.402087457511150053e-03,9.869229445041344251e-02
1.409997053968702193e-03,9.926363652552785966e-02
1.416920884695639562e-03,9.980307248475926707e-02
1.423797774197309643e-03,1.003692205410090105e-01
1.430815487374782020e-03,1.009383366080385536e-01
1.438326083417561458e-03,1.015067106723731571e-01
1.446540797839351725e-03,1.020461466316045646e-01
1.454262629395834498e-03,1.026019066501249466e-01
1.462500814430258301e-03,1.031613766821201095e-01
1.470293057824642331e-03,1.037379127760992004e-01
1.478249595507461975e-03,1.042684447029911671e-01
1.486370427478717234e-03,1.048368187673257568e-01
1.494561671287873749e-03,1.054207748882543955e-01
1.502236561619089234e-03,1.059928589660637660e-01
1.509841040112403681e-03,1.066072371974855076e-01
1.518313931273164354e-03,1.071644812213957965e-01
1.526434763244419830e-03,1.077269192641707729e-01
1.534555595215675305e-03,1.083257154389984794e-01
1.542582544736395989e-03,1.089215436030463724e-01
1.550421729356047090e-03,1.095144037563144379e-01
1.557979266624094031e-03,1.100998438826329834e-01
1.565959274919547428e-03,1.107060600844102238e-01
1.573868871377099785e-03,1.112744341487448274e-01
1.582764233565266696e-03,1.118843603639968487e-01
1.591237124726027586e-03,1.124653484741456599e-01
1.599428368535184102e-03,1.130619186408885063e-01
1.607643082956974152e-03,1.136362287267827370e-01
1.616491503919873993e-03,1.142661890147984999e-01
1.624541924053228429e-03,1.148716632138807869e-01
1.633272991952959725e-03,1.154652653698438197e-01
1.641346882698947697e-03,1.160751915850958410e-01
1.649843244472342122e-03,1.167096038892813242e-01
1.658151841344666965e-03,1.173358541638223201e-01
1.667023732920200558e-03,1.179962365623311998e-01
1.675520094693594983e-03,1.185720306536153373e-01
1.684744045458633557e-03,1.192235090197847625e-01
1.692958759880423825e-03,1.198282412161720961e-01
1.701337768590649707e-03,1.204351994206442900e-01
1.709482071174538934e-03,1.210347375981669499e-01
1.718870316228013340e-03,1.216884419724212490e-01
1.727812619641447972e-03,1.223028202038429768e-01
1.736097745901139062e-03,1.229387165134183807e-01
1.745415579116712645e-03,1.235338026747713203e-01
1.754616059269117683e-03,1.241852810409407454e-01
1.763769598196255218e-03,1.247848192184634053e-01
1.772876195898125465e-03,1.253962294391053334e-01
1.781630734410490514e-03,1.259987356274077930e-01
1.790291390472320771e-03,1.266442779720176048e-01
1.799397988174191018e-03,1.273098543893911305e-01
1.810053646309884570e-03,1.279056825534390374e-01
1.818667361146447323e-03,1.285527089034387282e-01
1.828548489065229439e-03,1.292027032642182605e-01
1.837349968802861775e-03,1.298489876115229980e-01
1.845423859548849747e-03,1.305026919857772971e-01
1.854976398890759983e-03,1.311749464274054311e-01
1.863895231691560864e-03,1.318627829256275863e-01
1.873142653069233190e-03,1.325105512783222306e-01
1.882554368735341347e-03,1.331560936229320424e-01
1.892083437464618049e-03,1.338083139917964071e-01
1.901143093941221008e-03,1.344968924927135434e-01
1.910625221445230205e-03,1.351194327537797724e-01
1.920342055075576274e-03,1.357493930417955352e-01
1.930011947480655054e-03,1.364305515157631099e-01
1.940010428462605498e-03,1.371020639546962905e-01
1.950079321282456764e-03,1.377750603990193778e-01
1.959420625110664099e-03,1.384502828514273254e-01
1.968879282002039544e-03,1.391611214331930357e-01
1.978290997668147484e-03,1.398274398532615426e-01
1.987726183946889394e-03,1.404737242005663078e-01
1.996738899198225066e-03,1.411496886556692087e-01
2.005634261386392194e-03,1.417952310002789929e-01
2.015139859503035143e-03,1.424311273098543829e-01
2.024809751908113707e-03,1.431345458646705870e-01
2.035019468403767486e-03,1.438134783305533015e-01
2.044595478358311475e-03,1.445124448691997576e-01
2.053913311573884841e-03,1.451913773350824721e-01
2.063536262753696334e-03,1.458873758629491424e-01
2.073675567411448640e-03,1.465796643773410179e-01
2.082946459401754935e-03,1.472912449618017094e-01
2.093390882023744935e-03,1.479353033010215868e-01
2.104116951997339960e-03,1.486372378504478842e-01
2.114725668907766008e-03,1.493302683675347131e-01
2.125029267853954362e-03,1.500203308738417285e-01
2.135520631701211865e-03,1.506873912966051887e-01
2.145753818809499180e-03,1.513811638163869711e-01
2.156268653269390653e-03,1.521179724924761056e-01
2.165938545674469216e-03,1.527546108047464490e-01
2.176195203395390066e-03,1.534684173972920007e-01
2.186076331314172182e-03,1.541725779548031305e-01
2.196708518837232199e-03,1.548782225177041949e-01
2.206988647170786584e-03,1.555868350913850451e-01
2.217644305306480136e-03,1.562843176246416221e-01
2.228346904667441192e-03,1.570048022414417543e-01
2.238486209325193498e-03,1.577200928393771850e-01
2.248789808271381852e-03,1.583893792702255054e-01
2.259938349272382681e-03,1.591328659705691928e-01
2.270054183317501452e-03,1.598221864741812825e-01
2.280240429200521262e-03,1.605226370182176454e-01
2.290215439569837953e-03,1.612334755999833835e-01
2.300307803002323188e-03,1.618879219769326083e-01
2.310540990110610503e-03,1.625586924131708355e-01
2.320398647416758650e-03,1.632509809275627388e-01
2.331124717390353242e-03,1.639395594284798474e-01
2.341944669814482842e-03,1.646414939779061171e-01
2.352436033661740346e-03,1.653634626000961561e-01
2.362739632607928700e-03,1.660705911683871272e-01
2.372972819716216014e-03,1.667613956773890960e-01
2.383229477437136864e-03,1.674284561001525562e-01
2.394096371086533535e-03,1.681014525444756436e-01
2.404822441060128126e-03,1.688026450912069598e-01
2.415360746132653134e-03,1.695223877053121386e-01
2.425218403438801715e-03,1.701790600903462514e-01
2.435897532187128803e-03,1.708683805939583134e-01
2.446647072773356930e-03,1.715487970652309346e-01
2.457302730909050482e-03,1.721928554044508397e-01
2.469061507838527566e-03,1.728569478164344586e-01
2.480515166803766523e-03,1.735588823658607560e-01
2.491734119642668391e-03,1.742786249799659348e-01
2.502835719418402150e-03,1.750265636964793425e-01
2.513585260004630277e-03,1.757262722378207798e-01
2.524616447942462996e-03,1.764408208330612571e-01
2.535671106492929251e-03,1.771620474525563427e-01
2.546866588719197584e-03,1.778899520963060088e-01
2.559047836676080472e-03,1.785822406106978844e-01
2.569844318487576103e-03,1.793027252274980166e-01
2.580805094587507783e-03,1.799861097095504514e-01
2.592469989066449858e-03,1.807377584395386538e-01
2.604346119059095053e-03,1.814456290105245784e-01
2.615705895573799001e-03,1.822143438024966811e-01
2.626666671673730680e-03,1.829504104758908622e-01
2.638448919215841300e-03,1.836783151196405284e-01
2.648682106324128614e-03,1.844492559196974912e-01
2.660135765289367137e-03,1.851912586146512996e-01
2.672551719372587547e-03,1.859176792530110589e-01
2.683794142824122951e-03,1.866292598374717226e-01
2.695811096492570225e-03,1.873215483518636260e-01
2.708367874251592713e-03,1.880531630090880590e-01
2.719586827090494582e-03,1.887847776663124921e-01
2.731674192596842896e-03,1.895008102669428762e-01
2.743573793202122059e-03,1.902242628945228220e-01
2.755614217483202868e-03,1.909106153873550982e-01
2.767725053602185150e-03,1.916578121011735525e-01
2.779249124405325146e-03,1.923797807233635915e-01
2.792603902993892606e-03,1.931173314021476517e-01
2.804339209310735721e-03,1.938400420270326441e-01
2.816309221753915491e-03,1.945798187139015645e-01
2.828795587675036940e-03,1.952802692579379551e-01
2.842150366263604400e-03,1.959933338477885256e-01
2.853744848904645436e-03,1.967049144322492171e-01
2.865620978897290630e-03,1.974565631622373918e-01
2.877849168079441022e-03,1.981666597413081765e-01
2.890030416036324344e-03,1.988834343446335418e-01
2.902657605633247439e-03,1.995875949021446716e-01
2.916059325447082403e-03,2.003347916159631537e-01
2.928616103206104458e-03,2.010545342300683325e-01
2.940773880550353811e-03,2.017846648819028588e-01
2.953049010957771708e-03,2.025533796738749892e-01
2.966122142194735009e-03,2.032471521936567715e-01
2.978092154637915212e-03,2.039839608697458784e-01
2.990977520973808930e-03,2.047178015350551716e-01
3.003182239543325787e-03,2.054627722407887658e-01
3.016795194870863870e-03,2.061595127713503894e-01
3.028624383638241560e-03,2.068837074016252886e-01
3.041462808748868207e-03,2.076383241423932768e-01
3.052799114650938620e-03,2.083365486783448073e-01
3.065473245473129219e-03,2.090733573544339141e-01
3.078194317520586889e-03,2.097663878715207431e-01
3.090352094864836675e-03,2.105106165745594116e-01
3.103213990588096424e-03,2.112199711509352151e-01
3.116310592437693695e-03,2.119441657812101143e-01
3.129313311836755523e-03,2.126579723737556660e-01
3.142081325109481130e-03,2.133524868962324017e-01
3.154990162058008384e-03,2.140514534348788855e-01
3.167875528393902101e-03,2.147511619762202950e-01
3.180760894729795819e-03,2.154924226684791222e-01
3.193857496579393090e-03,2.162336833607379771e-01
3.205710155959404315e-03,2.169422959344188273e-01
3.218149580655258260e-03,2.176753945970331672e-01
3.231058417603785513e-03,2.184389153701406239e-01
3.244507078642887982e-03,2.191341718953123130e-01
3.258120033970426065e-03,2.198791426010459349e-01
3.271639106847429139e-03,2.206248553094744824e-01
3.285322474012868262e-03,2.213765040394626848e-01
3.298888488115138840e-03,2.221333467883155333e-01
3.312149384253171725e-03,2.228582834212853858e-01
3.324823515075362324e-03,2.235988021108492596e-01
3.338530352853434982e-03,2.242985106521906968e-01
3.352659661658914311e-03,2.250390293417545706e-01
3.365545027994808029e-03,2.257676759881991901e-01
3.380026395989792556e-03,2.264814825807447418e-01
3.394155704795271452e-03,2.272501973727168445e-01
3.407604365834373920e-03,2.279662299733472564e-01
3.420043790530227432e-03,2.286867145901473886e-01
3.433586334019864475e-03,2.294153612365920081e-01
3.446847230157896926e-03,2.301402978695618606e-01
3.460835715287574176e-03,2.308637504971418064e-01
3.475199730219390160e-03,2.316309812837240301e-01
3.489681098214374687e-03,2.323789200002374378e-01
3.503387935992447345e-03,2.330994046170375700e-01
3.517259068058956051e-03,2.338762814386541877e-01
3.532162907081346816e-03,2.345915720365896462e-01
3.546245274661558641e-03,2.353513827962223082e-01
3.559834759376462755e-03,2.360525753429536522e-01
3.572860949388158552e-03,2.367641559274143159e-01
3.587154552482073495e-03,2.375135786493176582e-01
3.601377743738087400e-03,2.382288692472531166e-01
3.616586700724716292e-03,2.389270937832046193e-01
3.630927245043898306e-03,2.396646444619886795e-01
3.644399376695634310e-03,2.403962591192131126e-01
3.658599097339014679e-03,2.411390038168618744e-01
3.672540641243424425e-03,2.419255266735128862e-01
3.687186303526844566e-03,2.426519473118726455e-01
3.702019730711334292e-03,2.433805939583172651e-01
3.716149039516813187e-03,2.441366947044751601e-01
3.731099819764471456e-03,2.448675673590046398e-01
3.744384186515137877e-03,2.455813739515501914e-01
3.759475790438598225e-03,2.463686388108961567e-01
3.773957158433582752e-03,2.470980274600357296e-01
3.789306939096013290e-03,2.478526442008037456e-01
3.804093425055235945e-03,2.486057769361818270e-01
3.818692146113388582e-03,2.493321975745415864e-01
3.833009219819937061e-03,2.500853303099196956e-01
3.848758000897140735e-03,2.508488510830271245e-01
3.863826134207967115e-03,2.515982738049304390e-01
3.878683032005090809e-03,2.523054023732214102e-01
3.892765399585302634e-03,2.530333070169710763e-01
3.907246767580287161e-03,2.537834717415693442e-01
3.922666960080618305e-03,2.545440245038970151e-01
3.938838212185228650e-03,2.553082872796993974e-01
3.954023698559223574e-03,2.560413859423137373e-01
3.970007185762763902e-03,2.567789366210977975e-01
3.985333495812560904e-03,2.575075832675424170e-01
4.001223100565567091e-03,2.582547799813608713e-01
4.017253528994374490e-03,2.589915886574499782e-01
4.032392074143102342e-03,2.597172672931147841e-01
4.047718384192899345e-03,2.604681740204080609e-01
4.062105869737348864e-03,2.612042406938022143e-01
4.077925062652453143e-03,2.619618254453500161e-01
4.092664607386408727e-03,2.627275722265423052e-01
4.107920505598304690e-03,2.634614128918515985e-01
4.123340698098636702e-03,2.642457097404177779e-01
4.139300714689543061e-03,2.649795504057270712e-01
4.154697436577241103e-03,2.657497492030890807e-01
4.170281923366009162e-03,2.664858158764832896e-01
4.186922587723291948e-03,2.672137205202329557e-01
4.201920309196217722e-03,2.679839193175949652e-01
4.218021149462927027e-03,2.687140499694294915e-01
4.233300518287456092e-03,2.694501166428236449e-01
4.248931946301491222e-03,2.701698592569288238e-01
4.264399080027090304e-03,2.709519300974100875e-01
4.280312155392729592e-03,2.716560906549212451e-01
4.295262935640388295e-03,2.723788012798062375e-01
4.310518833852284258e-03,2.731185779666751579e-01
4.326431909217923547e-03,2.738546446400693113e-01
4.343025632349940129e-03,2.745706772406997231e-01
4.359290766905084616e-03,2.753282619922475805e-01
4.375720195748664283e-03,2.760457785982678436e-01
4.392126153979611716e-03,2.767417771261345139e-01
4.408015758732617036e-03,2.774615197402396927e-01
4.425125835342573997e-03,2.781827463597347783e-01
4.442188970727263889e-03,2.789366210978078131e-01
4.459181694274052740e-03,2.796593317226928055e-01
4.474742710450186831e-03,2.803783323341030309e-01
4.491500727870638594e-03,2.811017849616829767e-01
4.507413803236277883e-03,2.818081715272789944e-01
4.524500409233601743e-03,2.825575942491823089e-01
4.540859426239281238e-03,2.833018229522209497e-01
4.557781737948169050e-03,2.839963374746977132e-01
4.574375461080184765e-03,2.847427921858212141e-01
4.591391655239607586e-03,2.854692128241809734e-01
4.608267025723228327e-03,2.862394116215429829e-01
4.625916926423760504e-03,2.869613802437330219e-01
4.642980061808450395e-03,2.876766708416684803e-01
4.658963549011990724e-03,2.884060594908080533e-01
4.675463389693472298e-03,2.891287701156930456e-01
4.692197936501290093e-03,2.898299626624243897e-01
4.709190660048078944e-03,2.905170571579516192e-01
4.727568149740255486e-03,2.912776099202792346e-01
4.744936403089183505e-03,2.920262906394875957e-01
4.762023009086506498e-03,2.927408392347281008e-01
4.778428967317453931e-03,2.934687438784777669e-01
4.795797220666381082e-03,2.941706784279040643e-01
4.814315534034359703e-03,2.948881950339243829e-01
4.830956198391643357e-03,2.956450377827772313e-01
4.847831568875264098e-03,2.963862984750360585e-01
4.865528410801063346e-03,2.970659729436137542e-01
4.883342605790031571e-03,2.977931355846684669e-01
4.900781270976859762e-03,2.985425583065717814e-01
4.917187229207806327e-03,2.992333628155737224e-01
4.934860600520972473e-03,2.999442013973394605e-01
4.952299265707801532e-03,3.006698800330042665e-01
4.969925695795699740e-03,3.014022366929236529e-01
4.988796068353183559e-03,3.021034292396549970e-01
5.006516380891616776e-03,3.028335598914895233e-01
5.023696869339474777e-03,3.035213963897117062e-01
5.042708065572760676e-03,3.042953052005484826e-01
5.059982436471153686e-03,3.049838837014656190e-01
5.077280277982180665e-03,3.056605901592634456e-01
5.096455768503902611e-03,3.063662347221645099e-01
5.115232258610851422e-03,3.070592652392513666e-01
5.133163806662987758e-03,3.077545217644230280e-01
5.151916826157303467e-03,3.085054284917163048e-01
5.170176962786311031e-03,3.091917809845485254e-01
5.189000394118526913e-03,3.098580994046170600e-01
5.206650294819059090e-03,3.105681959836877892e-01
5.225497196763909807e-03,3.112575164872998790e-01
5.243334862365511134e-03,3.119453529855220619e-01
5.261665410832419738e-03,3.126584175753726602e-01
5.280793960128874615e-03,3.133692561571383428e-01
5.299007155532615108e-03,3.140756427227343606e-01
5.318487764018574315e-03,3.147983533476193529e-01
5.337123430449721047e-03,3.155403560425731335e-01
5.355101919727125320e-03,3.162489686162540115e-01
5.374488645762549519e-03,3.169590651953247962e-01
5.393030429743162109e-03,3.176365136558175761e-01
5.411454860660605722e-03,3.183339961890741532e-01
5.430958939759198897e-03,3.190299947169408235e-01
5.451214078462070407e-03,3.197200572232478111e-01
5.469990568569019218e-03,3.203811816244516719e-01
5.488907882351770108e-03,3.211194743059306855e-01
5.508670138189334341e-03,3.218369909119510042e-01
5.527986452386858367e-03,3.225270534182579918e-01
5.546457824529569050e-03,3.232430860188884036e-01
5.564905726059646632e-03,3.239086624362619848e-01
5.584057745968734610e-03,3.246313730611469772e-01
5.603374060166258636e-03,3.253132735378094775e-01
5.623371022130159089e-03,3.260114980737610080e-01
5.642640395102415177e-03,3.266911725423386481e-01
5.662097532975741282e-03,3.274168511780034541e-01
5.681202611659562189e-03,3.280928156331063827e-01
5.700894455659224515e-03,3.288140422526014683e-01
5.720867947010491866e-03,3.295538189394703887e-01
5.739832202018509827e-03,3.302423974403875251e-01
5.759265869279202830e-03,3.309280079305247924e-01
5.779427125531539332e-03,3.316455245365451110e-01
5.797781144611081905e-03,3.323103589512236833e-01
5.818928166594032961e-03,3.329967114440559595e-01
5.839159834684270502e-03,3.336919679692276763e-01
5.859227208486071994e-03,3.343553183785163418e-01
5.879341523513141425e-03,3.350335088417041307e-01
5.899103779350704790e-03,3.357109573021969107e-01
5.917363915979713222e-03,3.363720817034007715e-01
5.937220054267811596e-03,3.370421101369440176e-01
5.957310898682247058e-03,3.377336566486409675e-01
5.976697624717672123e-03,3.384452372331016035e-01
5.996459880555235489e-03,3.391315897259338796e-01
6.016409901293868871e-03,3.398342662780551304e-01
6.035069038337649572e-03,3.405080047250731434e-01
6.055582353779491271e-03,3.411906472044306526e-01
6.075720139419194671e-03,3.418695796703133394e-01
6.096961043852680735e-03,3.425648361954850563e-01
6.117075358879749299e-03,3.432779007853356545e-01
6.137635615546858936e-03,3.439761253212871850e-01
6.156998870969650033e-03,3.446476377602203378e-01
6.176620303131411319e-03,3.453287962341879402e-01
6.196617265095312639e-03,3.459951146542564193e-01
6.218045934429867853e-03,3.466836931551735557e-01
6.238911309061214751e-03,3.473633676237511958e-01
6.259987919206264767e-03,3.480222660168701965e-01
6.280548175873374404e-03,3.487026824881427900e-01
6.300662490900443835e-03,3.493556448597021080e-01
6.320471687963274271e-03,3.500731614657224267e-01
6.341548298108325155e-03,3.507357698723161943e-01
6.362225907838602902e-03,3.514466084540819324e-01
6.383185164920484808e-03,3.521529950196778946e-01
6.403463774235989420e-03,3.528230234532211962e-01
6.423601559875691952e-03,3.535219899918676245e-01
6.444584287570207827e-03,3.542127945008696210e-01
6.465754780165792852e-03,3.548991469937018972e-01
6.485962977643396424e-03,3.556174056024171692e-01
6.506898764112644361e-03,3.562748199901462076e-01
6.527318197103951919e-03,3.569530104533339410e-01
6.549404043592250459e-03,3.575970687925538738e-01
6.570105123935162175e-03,3.582797112719113275e-01
6.591275616530747200e-03,3.589504817081495824e-01
6.613314521793777802e-03,3.596138321174382479e-01
6.635752427471582407e-03,3.602534384404884049e-01
6.657556626608276788e-03,3.608989807850981890e-01
6.678914884104930963e-03,3.615200370407745112e-01
6.700648671403725172e-03,3.621937754877925797e-01
6.723180459532063918e-03,3.628615779132509656e-01
6.745055070506659339e-03,3.635330903521841739e-01
6.765756150849570189e-03,3.642417029258650518e-01
6.786950114057789182e-03,3.649250874079174589e-01
6.807885900527037119e-03,3.656062458818850613e-01
6.829197216798424223e-03,3.662777583208182142e-01
6.850578944907712367e-03,3.669507547651413293e-01
6.872946438747615933e-03,3.676274612229391558e-01
6.895595579939122789e-03,3.682989736618723642e-01
6.918103897454827567e-03,3.689905201735692586e-01
6.940095861492591965e-03,3.696368045208739961e-01
6.961712295728217197e-03,3.703417070810801071e-01
6.983680789153347626e-03,3.710288015766073366e-01
7.006259518506953443e-03,3.716684078996574936e-01
7.028462718058420960e-03,3.723644064275241639e-01
7.050008740456145152e-03,3.730433388934068506e-01
7.073432411864563445e-03,3.737311753916290336e-01
7.095565199578129922e-03,3.744227219033259280e-01
7.117040810137953075e-03,3.751061063853783906e-01
7.139478715815756812e-03,3.757561007461578950e-01
7.163043210899978051e-03,3.764424532389901712e-01
7.186419941083129273e-03,3.770946736078545358e-01
7.209749730041013424e-03,3.777780580899069984e-01
7.231835576529311964e-03,3.784384404884158504e-01
7.255235777325097155e-03,3.790980808842297489e-01
7.277884918516604879e-03,3.797376872072799614e-01
7.300369765419676554e-03,3.804396217567062033e-01
7.322971965385916340e-03,3.811252322468435261e-01
7.345269047387917999e-03,3.818086167288959332e-01
7.366791599173008222e-03,3.824897752028635356e-01
7.389182563625544889e-03,3.831494155986774341e-01
7.412019469718121763e-03,3.838639641939179392e-01
7.435419670513906953e-03,3.845102485412226767e-01
7.458373929669651937e-03,3.851454028481031688e-01
7.481891483528606106e-03,3.858221093059009954e-01
7.504258977368508804e-03,3.864617156289511524e-01
7.525781529153599027e-03,3.871191300166802463e-01
7.548407199732472782e-03,3.877965784771730262e-01
7.572370695231466289e-03,3.884339587921383230e-01
7.594832071521903996e-03,3.891047292283765779e-01
7.618349625380857297e-03,3.897628856188005697e-01
7.641303884536603148e-03,3.904269780307841886e-01
7.665595968612467885e-03,3.911081365047517910e-01
7.688714522056648917e-03,3.918167490784326690e-01
7.712443311429306204e-03,3.925105215982144236e-01
7.735561864873487237e-03,3.931753560128930514e-01
7.758656947705034300e-03,3.938743225515394797e-01
7.782057148500819491e-03,3.945539970201171753e-01
7.805692055422941769e-03,3.952062173889815400e-01
7.828059549262843600e-03,3.958302416554376757e-01
7.851647514959699675e-03,3.964661379650130657e-01
7.875305892494454188e-03,3.971087122988430917e-01
7.899597976570320659e-03,3.977653846838771767e-01
7.924312531673591634e-03,3.984287350931658422e-01
7.948745439425258449e-03,3.991024735401839107e-01
7.971910934094708287e-03,3.997643399440826695e-01
7.995663194079998676e-03,4.004239803398965680e-01
8.019086865488416968e-03,4.010799107222357551e-01
8.043425890789549643e-03,4.017061609967767510e-01
8.067412856901176252e-03,4.023450253171319546e-01
8.092808059770825388e-03,4.029861156455720184e-01
8.117499144261464128e-03,4.036613380979799937e-01
8.140899345057248451e-03,4.043083644479796845e-01
8.166364959764797760e-03,4.049591008114541424e-01
8.190351925876426104e-03,4.056261612342176304e-01
8.214315421375418744e-03,4.062472174898938970e-01
8.241118861003088672e-03,4.068986958560633638e-01
8.265246650790519095e-03,4.075583362518772623e-01
8.289186675676877766e-03,4.081816185156384447e-01
8.313760407104348396e-03,4.088375488979775763e-01
8.338029020567579164e-03,4.094830912425874159e-01
8.363072164247722234e-03,4.101664757246398230e-01
8.387622425062558895e-03,4.108313101393184508e-01
8.411703273624721380e-03,4.114983705620818832e-01
8.437356653233338971e-03,4.121231368312329724e-01
8.460569089128055012e-03,4.127152549818061122e-01
8.485471409132396003e-03,4.133422472590420615e-01
8.510491082199906840e-03,4.139677555308881041e-01
8.536214873646426338e-03,4.146058778485483542e-01
8.561234546713935439e-03,4.152388061473439307e-01
8.586348102231980417e-03,4.158680244326647402e-01
8.611813716939529725e-03,4.165143087799694777e-01
8.636199683465930338e-03,4.171739491757834317e-01
8.660937709181835281e-03,4.177771973667808170e-01
8.687130912881028955e-03,4.184086416601864866e-01
8.713206763517054518e-03,4.190393439508972029e-01
8.738625436999335888e-03,4.196663362281332077e-01
8.764748228860629389e-03,4.202985225242338307e-01
8.790777138271387015e-03,4.209507428930981954e-01
8.816219282366304089e-03,4.215747671595543311e-01
8.840933837469575063e-03,4.222002754314003736e-01
8.865859628086550023e-03,4.227938775873634203e-01
8.892710008939486155e-03,4.234223538699892764e-01
8.919044036314483642e-03,4.240500881499201791e-01
8.945119886950509205e-03,4.246971144999198700e-01
8.971242678811800972e-03,4.253330108094952600e-01
8.996590940456182170e-03,4.259622290948160694e-01
9.023253556408050019e-03,4.265973834016965061e-01
9.050174349098888057e-03,4.272340217139668495e-01
9.077470671591864396e-03,4.278357858995743834e-01
9.103030168749949580e-03,4.284338400717071504e-01
9.130303020630293684e-03,4.290808664217068413e-01
9.157341166384299833e-03,4.297264087663166254e-01
9.184074194174067854e-03,4.303630470785869688e-01
9.209657161944787007e-03,4.309952333746875919e-01
9.236038130545048963e-03,4.316214836492285878e-01
9.263944688966503291e-03,4.322091497836320073e-01
9.291100187783677550e-03,4.328331740500881430e-01
9.317316862095505192e-03,4.334616503327139991e-01
9.343956007434739072e-03,4.341316787662573007e-01
9.371862565856191665e-03,4.347237969168303851e-01
9.399816065502912196e-03,4.353136890593186648e-01
9.427675682699098586e-03,4.359406813365546141e-01
9.454596475389936625e-03,4.365632215976208430e-01
9.482503033811389218e-03,4.371835358506022118e-01
9.510174886106505590e-03,4.377867840415996525e-01
9.538949857195404627e-03,4.384256483619548561e-01
9.566926827454759127e-03,4.390296385556472503e-01
9.595208915678350020e-03,4.396239827143051948e-01
9.622739944297664313e-03,4.401908727732499194e-01
9.651162856197059020e-03,4.407963469723322203e-01
9.679421473808015944e-03,4.413936591417699784e-01
9.707539267743172523e-03,4.420095213785816268e-01
9.734154942469772434e-03,4.426506117070217461e-01
9.761967618440690886e-03,4.432412458522049237e-01
9.789287411546302928e-03,4.438511720674569450e-01
9.817639911607795727e-03,4.444291921668259704e-01
9.846978177399903082e-03,4.450346663659082158e-01
9.874884735821355675e-03,4.456126864652772412e-01
9.904129119162928888e-03,4.462470987694627245e-01
9.933162266990798114e-03,4.468614770008844661e-01
9.961021884186984504e-03,4.474825332565607883e-01
9.989139678122141083e-03,4.480768774152187883e-01
1.001800853166157426e-02,4.486994176762850173e-01
1.004509361864084835e-02,4.492982138511126822e-01
1.007422064891925345e-02,4.499192701067890043e-01
1.010269050204391436e-02,4.505291963220410256e-01
1.013146547313281340e-02,4.511636086262265088e-01
1.015991185564484207e-02,4.517675988199189030e-01
1.018793576712946278e-02,4.524079471456640134e-01
1.021664032638046164e-02,4.530052593151018270e-01
1.024522753256829066e-02,4.536018294818446872e-01
1.027341573834134915e-02,4.541924636270279203e-01
1.030247235678185234e-02,4.547934858099404454e-01
1.033188103441186161e-02,4.554004440144126531e-01
1.036023353447335441e-02,4.560103702296646744e-01
1.039013509496867008e-02,4.566180704368318355e-01
1.041902741912073896e-02,4.572228026332191830e-01
1.044876468532761858e-02,4.578527629212349459e-01
1.047796212744392386e-02,4.584307830206039158e-01
1.050753509936236917e-02,4.590221591684821023e-01
1.053717848311871465e-02,4.596409894160735643e-01
1.056769027954250657e-02,4.602271715450870770e-01
1.059623054450506939e-02,4.608482278007633992e-01
1.062502898620660240e-02,4.614351519324718098e-01
1.065380395729550143e-02,4.620584341962329922e-01
1.068314222308761052e-02,4.626535203575859456e-01
1.071210495907757784e-02,4.632233784273104282e-01
1.074205346079816145e-02,4.638496287018514241e-01
1.077113354985130035e-02,4.644417468524245640e-01
1.080007281522863544e-02,4.650294129868279835e-01
1.083020908185028733e-02,4.656334031805203777e-01
1.086067393704881305e-02,4.662084552691095340e-01
1.089181944001371520e-02,4.667716353145794361e-01
1.092331700216812168e-02,4.674060476187649749e-01
1.095392268104244775e-02,4.680130058232371271e-01
1.098387118276303136e-02,4.686006719576405466e-01
1.101539221553007181e-02,4.692098561701976145e-01
1.104595095317913167e-02,4.698450104770780511e-01
1.107573516061127923e-02,4.704163525521924960e-01
1.110603572152136891e-02,4.710381508105637716e-01
1.113692304774729913e-02,4.716250749422721822e-01
1.116762260907216107e-02,4.722290651359645763e-01
1.119895587693813324e-02,4.728337973323519239e-01
1.123000749745249952e-02,4.733932673643470590e-01
1.126087135306579751e-02,4.739735134718009446e-01
1.129187603235489584e-02,4.746005057490368939e-01
1.132335012389667009e-02,4.752193359966283559e-01
1.135358027296885786e-02,4.757884520636578851e-01
1.138587583595281061e-02,4.763761181980613046e-01
1.141622333808816649e-02,4.769801083917536988e-01
1.144833113617104922e-02,4.775700005342419230e-01
1.147896028565800926e-02,4.781406006066614145e-01
1.150895572860386080e-02,4.788061770240349402e-01
1.154106352668674354e-02,4.794153612365920081e-01
1.157277232435485401e-02,4.800141574114197285e-01
1.160370659180605217e-02,4.806174056024171692e-01
1.163442962374354808e-02,4.811969097071760459e-01
1.166595065651058853e-02,4.818127719439876944e-01
1.169726045376392499e-02,4.824160201349851351e-01
1.172835901550356094e-02,4.830140743071179021e-01
1.175990351888323363e-02,4.835883843930121051e-01
1.179165925777661203e-02,4.841664044923811305e-01
1.182423646811216894e-02,4.848067528181262409e-01
1.185568708904130748e-02,4.854010969767842409e-01
1.188678565078094169e-02,4.859828270896279778e-01
1.191842403661115199e-02,4.865897852941001855e-01
1.194762147872745726e-02,4.872004535120471602e-01
1.197794551025017917e-02,4.877450834901432275e-01
1.200845730667397283e-02,4.883253295975971131e-01
1.204051816353158763e-02,4.889582578963926895e-01
1.207234431426286621e-02,4.895511180496607828e-01
1.210499193643632329e-02,4.901662382837774223e-01
1.213651296920336374e-02,4.908058446068276348e-01
1.216958306240422880e-02,4.914187388328594142e-01
1.220051732985542696e-02,4.920316330588912490e-01
1.223267206916357763e-02,4.926467532930079440e-01
1.226517886766123264e-02,4.932151273573425754e-01
1.229667642981563912e-02,4.938257955752895501e-01
1.232859646299745184e-02,4.944268177582020751e-01
1.236051649617926629e-02,4.950315499545894227e-01
1.239123952811676047e-02,4.956296041267221897e-01
1.242231461924376244e-02,4.962514023850934652e-01
1.245120694339582959e-02,4.968650386138202535e-01
1.248451174272303087e-02,4.973948285380172529e-01
1.251431942076781240e-02,4.980032707478793674e-01
1.254727216090550761e-02,4.986065189388768082e-01
1.257959119450209433e-02,4.992157031514338206e-01
1.261207452238711536e-02,4.998219193532110749e-01
1.264591914580489099e-02,5.004281355549883292e-01
1.267823817940147771e-02,5.010143176840018420e-01
1.271027556564645854e-02,5.016004998130153547e-01
1.274224254005353919e-02,5.021926179635884946e-01
1.277467892671329402e-02,5.027743480764321760e-01
1.280760819623835527e-02,5.033916943186337312e-01
1.283973946493387197e-02,5.040698847818215755e-01
1.287081455606087221e-02,5.046293548138166551e-01
1.290257029495425062e-02,5.052177629509150281e-01
1.293434950446026126e-02,5.058232371499973290e-01
1.296760736256219460e-02,5.064138712951805621e-01
1.299987945493351338e-02,5.070297335319922105e-01
1.303367713712602106e-02,5.076166576637006767e-01
1.306634822991211212e-02,5.081969037711544512e-01
1.310056838313202777e-02,5.087897639244225445e-01
1.313382624123396111e-02,5.093878180965553115e-01
1.316760045281383483e-02,5.099984863145022862e-01
1.320179713542111652e-02,5.106047025162795405e-01
1.323641628905580271e-02,5.111953366614627736e-01
1.327047214798728232e-02,5.117614847177125448e-01
1.330380041792711757e-02,5.123424728278612728e-01
1.333644804010057465e-02,5.129345909784344126e-01
1.336951813330143797e-02,5.135074170589387643e-01
1.340373828652135363e-02,5.140372069831357082e-01
1.343957791201299233e-02,5.146656832657616754e-01
1.347332865298023208e-02,5.152852555160479797e-01
1.350527215677468050e-02,5.158655016235018653e-01
1.353932801570615838e-02,5.164361016959213568e-01
1.357317263912393400e-02,5.170170898060701958e-01
1.360415384780040010e-02,5.176106919620332425e-01
1.363715352916336325e-02,5.181479019131797203e-01
1.367217168321282345e-02,5.187222119990739788e-01
1.370573465927899491e-02,5.192853920445439364e-01
1.374009563617471091e-02,5.198567341196582703e-01
1.377239119915866367e-02,5.204273341920777618e-01
1.380583682216166529e-02,5.210016442779720203e-01
1.384036209334581907e-02,5.215640823207470245e-01
1.387580271842268551e-02,5.221302303769966846e-01
1.390891975284881676e-02,5.227030564575010363e-01
1.394187249298651197e-02,5.232521384517668794e-01
1.397567017517901966e-02,5.238398045861702990e-01
1.400829432673984451e-02,5.244712488795759686e-01
1.404183383219338201e-02,5.250804330921330365e-01
1.407703975114391048e-02,5.256547431780271840e-01
1.411135378681436028e-02,5.262023411669031203e-01
1.414670052944069084e-02,5.267833292770519593e-01
1.418239933125652920e-02,5.273598653710310780e-01
1.421713583795438350e-02,5.279772116132326332e-01
1.425278769854495392e-02,5.285485536883469670e-01
1.428912020690189903e-02,5.291473498631746875e-01
1.432359853686078488e-02,5.297713741296308232e-01
1.435856974968497714e-02,5.303761063260181707e-01
1.439274296167962486e-02,5.309734184954559844e-01
1.442656411448476651e-02,5.315670206514190310e-01
1.445991585503723399e-02,5.321502347696527302e-01
1.449448806744665398e-02,5.327393849094459455e-01
1.453114916438047292e-02,5.333159210034250641e-01
1.456595608291622913e-02,5.339058131459133438e-01
1.460163141411943179e-02,5.345194493746401321e-01
1.463679039184469406e-02,5.350588853338715811e-01
1.467270042917423467e-02,5.356168713604767539e-01
1.470776552444896107e-02,5.362067635029650337e-01
1.474353473810269960e-02,5.367877516131138727e-01
1.477813042112475356e-02,5.373546416720585972e-01
1.481441598825643247e-02,5.379408238010719989e-01
1.484912902434165453e-02,5.385084558627116769e-01
1.488344306001210260e-02,5.390976060025050032e-01
1.491871939080053298e-02,5.396756261018740286e-01
1.495472331058060773e-02,5.402506781904632405e-01
1.498971799401743396e-02,5.408390863275615024e-01
1.502600356114911287e-02,5.413948463460819260e-01
1.506343918829984412e-02,5.419624784077216040e-01
1.509859816602510466e-02,5.425301104693611709e-01
1.513385102620090281e-02,5.431177766037645904e-01
1.516922123943986733e-02,5.436483085306565988e-01
1.520337098082188108e-02,5.442248446246357174e-01
1.523930448876405393e-02,5.447687326000367758e-01
1.527617682121157512e-02,5.453363646616764537e-01
1.531326038917280030e-02,5.458965766963665978e-01
1.535043783958455962e-02,5.464619827499213045e-01
1.538759181938368498e-02,5.470273888034761223e-01
1.542387738651536389e-02,5.476046669001501943e-01
1.545999865935860675e-02,5.481871390156889401e-01
1.549539234321020524e-02,5.487421570315142993e-01
1.553132585115237808e-02,5.492853030042205154e-01
1.556815124237463308e-02,5.498425470281308458e-01
1.560490622175898616e-02,5.504495052326030535e-01
1.564264696687395206e-02,5.510534954262953367e-01
1.567865088665402681e-02,5.516233534960198748e-01
1.571615692564265823e-02,5.521895015522696459e-01
1.575190266868376279e-02,5.527526815977396035e-01
1.578830558887860808e-02,5.532921175569709415e-01
1.582499015642506099e-02,5.538449095647115517e-01
1.586104101743040368e-02,5.544117996236562762e-01
1.589718576088627877e-02,5.549883357176352838e-01
1.593424585823487172e-02,5.555500317577153346e-01
1.597039060169074681e-02,5.561057917762357583e-01
1.600627716840765519e-02,5.566771338513502032e-01
1.604371279555838470e-02,5.572477339237695837e-01
1.608023306881639983e-02,5.578264960258335625e-01
1.611780951964292968e-02,5.583933860847782871e-01
1.615432979290094828e-02,5.589513721113834599e-01
1.619319712742233255e-02,5.595301342134474387e-01
1.623178281459211267e-02,5.600651181565091674e-01
1.627020420747345500e-02,5.606067801238253656e-01
1.630749901094838417e-02,5.611610561369558825e-01
1.634354987195372685e-02,5.617183001608662130e-01
1.638248761831300956e-02,5.622599621281824112e-01
1.642119065854595952e-02,5.628372402248564832e-01
1.645930693346306720e-02,5.634056142891911145e-01
1.649643744264955858e-02,5.639799243750853730e-01
1.653352101061078203e-02,5.645349423909107323e-01
1.657149646185208589e-02,5.650988644390756432e-01
1.660996479595869962e-02,5.656813365546143890e-01
1.664885560109271787e-02,5.662089004707264728e-01
1.668666675804558394e-02,5.667713385135014770e-01
1.672490038602586146e-02,5.672699643245103784e-01
1.676217171888815319e-02,5.678361123807601496e-01
1.680181358362645150e-02,5.683814843615512258e-01
1.683992985854355570e-02,5.689461484124109791e-01
1.687790530978485956e-02,5.694737123285231739e-01
1.691595117286406533e-02,5.700064702635000424e-01
1.695317556450109259e-02,5.705874583736487704e-01
1.699220719331091464e-02,5.711009242385568507e-01
1.703079288048069476e-02,5.716514902382126007e-01
1.706775909537874836e-02,5.722109602702076803e-01
1.710709584215280854e-02,5.727741403156776379e-01
1.714504782278147843e-02,5.733247063153333878e-01
1.718499480548401140e-02,5.738478182152757512e-01
1.722353355142852357e-02,5.743917061906769206e-01
1.726310500432891998e-02,5.749526602280619070e-01
1.730162027966079819e-02,5.755032262277176569e-01
1.734112132072329268e-02,5.760233701168803178e-01
1.738123259771426343e-02,5.766021322189441856e-01
1.741988869672194545e-02,5.771482462024302151e-01
1.746053979780348708e-02,5.777092002398153125e-01
1.749947754416277326e-02,5.782567982286911379e-01
1.753897858522526776e-02,5.787813941340235191e-01
1.757866739118883054e-02,5.793104420555255096e-01
1.761861437389136698e-02,5.798602660524863062e-01
1.765809194434122750e-02,5.803974760036328950e-01
1.769787463275532269e-02,5.809473000005935805e-01
1.773707055585357906e-02,5.814800579355704491e-01
1.777666547936660943e-02,5.820157838813270201e-01
1.781783293392609491e-02,5.825544778378635158e-01
1.785681762151064902e-02,5.830939137970949648e-01
1.789706972217742012e-02,5.836444797967506037e-01
1.793903517756645014e-02,5.841779797344224257e-01
1.797919339578268882e-02,5.846966396181950687e-01
1.801874137807044779e-02,5.851974914372889414e-01
1.805943942037726083e-02,5.857458314288597201e-01
1.809879963776395151e-02,5.862288751832747113e-01
1.813846497311488379e-02,5.867378890320129603e-01
1.817942119216066355e-02,5.872691629615999220e-01
1.822030699936854833e-02,5.877967268777120058e-01
1.825882227470042654e-02,5.883265168019090607e-01
1.830175002520743888e-02,5.888422086749018902e-01
1.834059388911618918e-02,5.893408344859109027e-01
1.838030616569238593e-02,5.898535583481239186e-01
1.842203691495507972e-02,5.903588621833874006e-01
1.846322784012719917e-02,5.908834580887197818e-01
1.850251764567599141e-02,5.914125060102218834e-01
1.854356774717230705e-02,5.919341339047743400e-01
1.858471173111915856e-02,5.924438897562075423e-01
1.862515159668700140e-02,5.929937137531683389e-01
1.866636599247175482e-02,5.935220196719754870e-01
1.870713444661646629e-02,5.940584876204270115e-01
1.874870090159072578e-02,5.945853095338442529e-01
1.878928159083436897e-02,5.951076794310916629e-01
1.883204504705294699e-02,5.956434053768483450e-01
1.887429214979358116e-02,5.961442571959421066e-01
1.891848731338281048e-02,5.966903711794281362e-01
1.896073441612344812e-02,5.972194191009301267e-01
1.900068139882598109e-02,5.977343689712281138e-01
1.904316320769295495e-02,5.982656429008149646e-01
1.908702978270531217e-02,5.987575906875693965e-01
1.912822070787743162e-02,5.992643785282227853e-01
1.917135969389814620e-02,5.998097505090138615e-01
1.921325473744927778e-02,6.003120863334975299e-01
1.925423442710769498e-02,6.008441022657794450e-01
1.929542535227981442e-02,6.013212099986346981e-01
1.933713263092987425e-02,6.018094477719142521e-01
1.937851132100306198e-02,6.023058475748384044e-01
1.942172071886167847e-02,6.028222814505261873e-01
1.946335758567383986e-02,6.033305532965695939e-01
1.950682516027142654e-02,6.038365991345280293e-01
1.954864979198465275e-02,6.043411609670966689e-01
1.959143671881586474e-02,6.048479488077500577e-01
1.963309705624065662e-02,6.053777387319471126e-01
1.967560233572026446e-02,6.059245947181279845e-01
1.971742696743349066e-02,6.064202525183571835e-01
1.975936895220989017e-02,6.069277823617055256e-01
1.980210893781583076e-02,6.074531202697328602e-01
1.984360498095218833e-02,6.079361640241477405e-01
1.988657967268446861e-02,6.084295958162919682e-01
1.992934312890304663e-02,6.089408356731151883e-01
1.997295152717643366e-02,6.094676575865323187e-01
2.001653645483719018e-02,6.099677674029312380e-01
2.005965197024527080e-02,6.104537791681259318e-01
2.010248583830175073e-02,6.109702130438138257e-01
2.014553094187192944e-02,6.114747748763823543e-01
2.018646369030507870e-02,6.119823047197306964e-01
2.023037720654270386e-02,6.125054166196731709e-01
2.027384478114029401e-02,6.129981064091224452e-01
2.031595106020512437e-02,6.134796661581475297e-01
2.035793998620679182e-02,6.139871960014958718e-01
2.040192391428231888e-02,6.144657877397410317e-01
2.044633031338525392e-02,6.149480894914610696e-01
2.049078365371345342e-02,6.154333592539608100e-01
2.053547170016799261e-02,6.158889489086624147e-01
2.058051180581203787e-02,6.163645726361277610e-01
2.062461308695073478e-02,6.168683924660014473e-01
2.066918378034210413e-02,6.173588562473658614e-01
2.071520965171676221e-02,6.178738061176638485e-01
2.075982728633339949e-02,6.183835619690970509e-01
2.080294280174148358e-02,6.188903498097505507e-01
2.084849926086346575e-02,6.193830395991998250e-01
2.089330466038117479e-02,6.198794394021238663e-01
2.093557523373444293e-02,6.203684191780984847e-01
2.098045104509005040e-02,6.208573989540729920e-01
2.102504520909405372e-02,6.213678968082012588e-01
2.106975672616122688e-02,6.218435205356666051e-01
2.111524277344531061e-02,6.223547603924897142e-01
2.116051758521569209e-02,6.228392881522946123e-01
2.120518216105759732e-02,6.233445919875580943e-01
2.125102026753118711e-02,6.238491538201266229e-01
2.129643590297736894e-02,6.243099374936930124e-01
2.134431595275008975e-02,6.247907552400230324e-01
2.138987241187207539e-02,6.252856710375571669e-01
2.143535845915615912e-02,6.257657467811923446e-01
2.148185374278348964e-02,6.262346924844031104e-01
2.152886537988876400e-02,6.267021541822239694e-01
2.157475042758762174e-02,6.272037480040127955e-01
2.161871088505051483e-02,6.276593376587144002e-01
2.166513575683994691e-02,6.281423814131292804e-01
2.171104427515143862e-02,6.285972290651359318e-01
2.175843144205884955e-02,6.290535607225324899e-01
2.180372972444186500e-02,6.295314104580828074e-01
2.185006071378076120e-02,6.300085181909380605e-01
2.189463140717213055e-02,6.304989819723024747e-01
2.194119710263736298e-02,6.310213518695499957e-01
2.198823221035527131e-02,6.315177516724740370e-01
2.203498567072157549e-02,6.320045054403637952e-01
2.208159830741207585e-02,6.324608370977603533e-01
2.212729559020986184e-02,6.329231047767165386e-01
2.217482358079307658e-02,6.334254406012003180e-01
2.222143621748357695e-02,6.339055163448353847e-01
2.226870603132782150e-02,6.343514599645025953e-01
2.231665649293844422e-02,6.348063076165092466e-01
2.236394977739532275e-02,6.352737693143301057e-01
2.241013994305841514e-02,6.357850091711533258e-01
2.245649440300994532e-02,6.362725049417379264e-01
2.250284886296147549e-02,6.367355146233890650e-01
2.254791243921815472e-02,6.371903622753958274e-01
2.259607413634247969e-02,6.376585659759116398e-01
2.264404806856573291e-02,6.381297376872072658e-01
2.269190464772581975e-02,6.386276214955213248e-01
2.273804787216364767e-02,6.390965671987320906e-01
2.278738309991965375e-02,6.395662549046378098e-01
2.283742244605467542e-02,6.400552346806123172e-01
2.288551373134109848e-02,6.405167603568736601e-01
2.293222025048213472e-02,6.409857060600844259e-01
2.297887982839790302e-02,6.414479737390406111e-01
2.302697111368432609e-02,6.419184034476412837e-01
2.307456951610543927e-02,6.423999631966663681e-01
2.312134644708437742e-02,6.428659408890973204e-01
2.317091638096672318e-02,6.433385966057828531e-01
2.321893725441524434e-02,6.437986382766541782e-01
2.326731018705327156e-02,6.442742620041196355e-01
2.331497900131229012e-02,6.447461757181102149e-01
2.336264781557130521e-02,6.452025073755067730e-01
2.340998804125345167e-02,6.456825831191418397e-01
2.345890079798205324e-02,6.461596908519972038e-01
2.350814214328752691e-02,6.466204745255634823e-01
2.355740695920563454e-02,6.470782901883499472e-01
2.360580336245629574e-02,6.475338798430515519e-01
2.365375382406691498e-02,6.479627574007348345e-01
2.370146957955120148e-02,6.484005389907576689e-01
2.375113339588407965e-02,6.488479666158147863e-01
2.379995227016214882e-02,6.493183963244154588e-01
2.384935790975605679e-02,6.497613719333028559e-01
2.389885743180050065e-02,6.501998955260205326e-01
2.394967130815243289e-02,6.506577111888069975e-01
2.399917083019687675e-02,6.510917827653549539e-01
2.404712129180749947e-02,6.515347583742424620e-01
2.409692593181618145e-02,6.519910900316390201e-01
2.414473556975100035e-02,6.524526157079002520e-01
2.419343709096589967e-02,6.528955913167876490e-01
2.424281925994717368e-02,6.533496969660993470e-01
2.429201366402737941e-02,6.538327407205143382e-01
2.434033965544014216e-02,6.543232045018787524e-01
2.438767988112228516e-02,6.547795361592753105e-01
2.443581810763397616e-02,6.552455138517062627e-01
2.448710139623858084e-02,6.557040715171877920e-01
2.453650703583248882e-02,6.561485311314650959e-01
2.458633514645380477e-02,6.566011527753868871e-01
2.463536525624557619e-02,6.570263203195954027e-01
2.468495866074055592e-02,6.574678119230928930e-01
2.473405918237022924e-02,6.579070775185055231e-01
2.478292499787356287e-02,6.583641511785970346e-01
2.483392663912656340e-02,6.588078687901794961e-01
2.488394251464894763e-02,6.592523284044567999e-01
2.493412268445976965e-02,6.596693339190208283e-01
2.498317626486417503e-02,6.601034054955687846e-01
2.503361461141396377e-02,6.605300570451672071e-01
2.508299678039524125e-02,6.610227468346164814e-01
2.513270753795338736e-02,6.614612704273341581e-01
2.518377959104428979e-02,6.618990520173568814e-01
2.523229334735812082e-02,6.623301555831250242e-01
2.528205104614153487e-02,6.627501291084689772e-01
2.532967291917528549e-02,6.632064607658655353e-01
2.538018167756297613e-02,6.636627924232620934e-01
2.543000978818429209e-02,6.641168980725737914e-01
2.548044813473408429e-02,6.645613576868510952e-01
2.553166101150078707e-02,6.649894932418394244e-01
2.558423518380024617e-02,6.654369208668965419e-01
2.563535417811641307e-02,6.658435383437312227e-01
2.568696605529788984e-02,6.663132260496370529e-01
2.573794422593825640e-02,6.667391355965405220e-01
2.578918057331759314e-02,6.671813692027329656e-01
2.584046386192219782e-02,6.676458628897740111e-01
2.589141856194993041e-02,6.680680624232027132e-01
2.594084767215647583e-02,6.684924879647162754e-01
2.599107478319256231e-02,6.689413995951632996e-01
2.604231113057189906e-02,6.693828911986607899e-01
2.609239741793218520e-02,6.697895086754954708e-01
2.614194388120189699e-02,6.702324842843828678e-01
2.619167810937268054e-02,6.706398437639125021e-01
2.624289098613938331e-02,6.710627853000361576e-01
2.629755404296323790e-02,6.715116969304832928e-01
2.634853221360360445e-02,6.719479945151161093e-01
2.639875932463969441e-02,6.723991321536479937e-01
2.644976096589269493e-02,6.728562058137395052e-01
2.650153713736260602e-02,6.733043754414915760e-01
2.655509707539267794e-02,6.737480930530739265e-01
2.660715489421419319e-02,6.741955206781311549e-01
2.666163018613697949e-02,6.746355282762387384e-01
2.671281959229104830e-02,6.750733098662614617e-01
2.676478352866203114e-02,6.754969934050800706e-01
2.681623111155507014e-02,6.759370010031876541e-01
2.686706845851963635e-02,6.763540065177516825e-01
2.691839868834950550e-02,6.767799160646551515e-01
2.697052691900892266e-02,6.771954375738292731e-01
2.702263167905570931e-02,6.776154110991731150e-01
2.707414967378665022e-02,6.780561606999756519e-01
2.712458802033644242e-02,6.784471961202163115e-01
2.717509677872413307e-02,6.788842357075440814e-01
2.722656783222980603e-02,6.792938211951585759e-01
2.727984612290827726e-02,6.797249247609267186e-01
2.733324176664991140e-02,6.801367362566260732e-01
2.738637923365257881e-02,6.805819378735983305e-01
2.743914117085310272e-02,6.810063634151118928e-01
2.749443793421806753e-02,6.814211429215910609e-01
2.754788051918497307e-02,6.818544724954440639e-01
2.760179251640455106e-02,6.823033841258911991e-01
2.765490651279458104e-02,6.826818055003175401e-01
2.770616633078655175e-02,6.830899069825421277e-01
2.775883438553654325e-02,6.835135905213607366e-01
2.781072791006962419e-02,6.839395000682642056e-01
2.786534402566821431e-02,6.843750556502020688e-01
2.791829372776980997e-02,6.847653490677477750e-01
2.797025766414078934e-02,6.851675145284127355e-01
2.802245630663810841e-02,6.855986180941808783e-01
2.807557030302814186e-02,6.860453037165431533e-01
2.812922412350874618e-02,6.864526631960726766e-01
2.818409841584630648e-02,6.868748627295013787e-01
2.823847982531855691e-02,6.873081923033544927e-01
2.829189893967282848e-02,6.877437478852923558e-01
2.834524764218919468e-02,6.881281052812784349e-01
2.840040358187835914e-02,6.885273027311634708e-01
2.845492581502641338e-02,6.889294681918284313e-01
2.850944804817446415e-02,6.893242136255438579e-01
2.856310186865507195e-02,6.897248950808189116e-01
2.861825780834423294e-02,6.901515466304173341e-01
2.867186468759957280e-02,6.905581641072520149e-01
2.872584709665705269e-02,6.909365854816784669e-01
2.878119080124728543e-02,6.913461709692929613e-01
2.883545485765636601e-02,6.917594664703822227e-01
2.888922603120014365e-02,6.921260158016894204e-01
2.894309108719445370e-02,6.925556353620676564e-01
2.899564178888127536e-02,6.930149350302440281e-01
2.904875578527130880e-02,6.934304565394181497e-01
2.910341884209516339e-02,6.938526560728468517e-01
2.916075754875925921e-02,6.942778236170553674e-01
2.921664107744006630e-02,6.946836990911950949e-01
2.927139801671445676e-02,6.950769605195206147e-01
2.932711725110682607e-02,6.955021280637291303e-01
2.938368142755401133e-02,6.959028095190041840e-01
2.943843836682840179e-02,6.962990389581095174e-01
2.949293712936382206e-02,6.966833963540955965e-01
2.954724812699817058e-02,6.971004018686596249e-01
2.960033865277557005e-02,6.975359574505974880e-01
2.965640994635744543e-02,6.979277348735331010e-01
2.971104953256866604e-02,6.983217383045535742e-01
2.976618200164519654e-02,6.987380018164226492e-01
2.982187776542493188e-02,6.991409092797824520e-01
2.987914606025112926e-02,6.995534627781767600e-01
2.993477141219296617e-02,6.999504342199770468e-01
2.998898852737677881e-02,7.003600197075915412e-01
3.004613946913980635e-02,7.007926072787495908e-01
3.010272711619962210e-02,7.011717706558709962e-01
3.015771876160034878e-02,7.015709681057561431e-01
3.021494011520127823e-02,7.019827796014554977e-01
3.027211452757693627e-02,7.023931070917649455e-01
3.032881952769992187e-02,7.027834005093106517e-01
3.038423364412805652e-02,7.031855659699756123e-01
3.043960081933092324e-02,7.035513732985878566e-01
3.049426387615477782e-02,7.039424087188285162e-01
3.055106275872829930e-02,7.043327021363741114e-01
3.060715752292280864e-02,7.047578696805826270e-01
3.066402681733423202e-02,7.051578091331627274e-01
3.072237476034157463e-02,7.055622006019125481e-01
3.077738987635493528e-02,7.059673340733573221e-01
3.083439999444215901e-02,7.063665315232424691e-01
3.089232546642209712e-02,7.067560829380932219e-01
3.094818552449027024e-02,7.071307942990449069e-01
3.100662734994814873e-02,7.075077316680814521e-01
3.106251087862895582e-02,7.078943150721523914e-01
3.112020164448255771e-02,7.083172566082760468e-01
3.117690664460554331e-02,7.087223900797208209e-01
3.123600564721716599e-02,7.091097154864866026e-01
3.129336782449389232e-02,7.094970408932524952e-01
3.134995547155371154e-02,7.098880763134931549e-01
3.140827994394842365e-02,7.102768857256489543e-01
3.146674524001893264e-02,7.106508550839056859e-01
3.152452988832307040e-02,7.110396644960614854e-01
3.158172777131136588e-02,7.114255058974374712e-01
3.164153089230199722e-02,7.117675691398110960e-01
3.169969107040827155e-02,7.121637985789164293e-01
3.175829719015458436e-02,7.125652220368864365e-01
3.181671554499983234e-02,7.129458694193977486e-01
3.187288072103224013e-02,7.133524868962324295e-01
3.193228484160810093e-02,7.137427803137781357e-01
3.198955313643429832e-02,7.141226856935944944e-01
3.204635201900781633e-02,7.145181731300047634e-01
3.210357337260874577e-02,7.149077245448555162e-01
3.216220296296769254e-02,7.152920819408415953e-01
3.222252243743626426e-02,7.157001834230661830e-01
3.228044790941620584e-02,7.160837988163573087e-01
3.233954691202782505e-02,7.164703822204282480e-01
3.239808261993623595e-02,7.168406415652102126e-01
3.245518662047399555e-02,7.172146109234668332e-01
3.251515403575306468e-02,7.176041623383175860e-01
3.257225803629082428e-02,7.180070698016774999e-01
3.263213156911935753e-02,7.183817811626291849e-01
3.269036215906353376e-02,7.187661385586152640e-01
3.274988363270256442e-02,7.191601419896357372e-01
3.280841934061097531e-02,7.195400473694520960e-01
3.286866840324164513e-02,7.199310827896926446e-01
3.292811946504277387e-02,7.202887280886604016e-01
3.298872058686295322e-02,7.206819895169859214e-01
3.304739711844716793e-02,7.210789609587862081e-01
3.310771659291573965e-02,7.214455102900934058e-01
3.316646353633785627e-02,7.218313516914693917e-01
3.322614930426532470e-02,7.222194191009301267e-01
3.328550648361591757e-02,7.226067445076960194e-01
3.334441772132647197e-02,7.229962959225467722e-01
3.340393919496549568e-02,7.233762013023631310e-01
3.346477502291201472e-02,7.237694627306886508e-01
3.352406179042470569e-02,7.241530781239797765e-01
3.358156479137723582e-02,7.245314994984062285e-01
3.364207203074687930e-02,7.249388589779358627e-01
3.370121797458376645e-02,7.253350884170410851e-01
3.376151397843970420e-02,7.257127677887725836e-01
3.382096504024083294e-02,7.260934151712838958e-01
3.388100286735780398e-02,7.264636745160658604e-01
3.393960898710411678e-02,7.268413538877973590e-01
3.399976416728425765e-02,7.272220012703085601e-01
3.406123370177187998e-02,7.276033906555148256e-01
3.412059088112247285e-02,7.279862640461109979e-01
3.418302271072808096e-02,7.283594914016727762e-01
3.424395242112512894e-02,7.287386547787941815e-01
3.430366165966522440e-02,7.291089141235761462e-01
3.436470872312544222e-02,7.294836254845277201e-01
3.442399549063813319e-02,7.298486908104450110e-01
3.448628649656793749e-02,7.302464042549402512e-01
3.454376602690783366e-02,7.306641517721992329e-01
3.460654991570294436e-02,7.310321851088963374e-01
3.466670509588308524e-02,7.314261885399168106e-01
3.472887874874971970e-02,7.317890278577491303e-01
3.478966763547097080e-02,7.321867413022443705e-01
3.485198211201340213e-02,7.325562586443313817e-01
3.491530582489908718e-02,7.329198399648587658e-01
3.497701006551304920e-02,7.332900993096407305e-01
3.504127260290408608e-02,7.336744567056268096e-01
3.510363402067179228e-02,7.340291339938146420e-01
3.516615973272792933e-02,7.343941993197319329e-01
3.522830991498192982e-02,7.347830087318877323e-01
3.529311227646354104e-02,7.351384280227706292e-01
3.535608393015971657e-02,7.354804912651442539e-01
3.541875046589165743e-02,7.358359105560271507e-01
3.548209764938998340e-02,7.362239779654879968e-01
3.554699389332212356e-02,7.365994313291346351e-01
3.560804095678234138e-02,7.369622706469669549e-01
3.566936966759415989e-02,7.373555320752924747e-01
3.573203620332610769e-02,7.377428574820583673e-01
3.579470273905804856e-02,7.381108908187554718e-01
3.585800298133109965e-02,7.384811501635374364e-01
3.592012969297246616e-02,7.388217294005211544e-01
3.598401670056135954e-02,7.391971827641677928e-01
3.604604952975219018e-02,7.395822821628488253e-01
3.611242442228025651e-02,7.399428954725963958e-01
3.617553689965224278e-02,7.403005407715640418e-01
3.624198220401820408e-02,7.406856401702450743e-01
3.630800503735676782e-02,7.410544155096371322e-01
3.637376969395635790e-02,7.414053827843503086e-01
3.643850164360006028e-02,7.417600600725381410e-01
3.650360912304590616e-02,7.421473854793040337e-01
3.656895130861809173e-02,7.424946427405424432e-01
3.663326078723438961e-02,7.428723221122739417e-01
3.669789885442756305e-02,7.432396134462759818e-01
3.676364004041451916e-02,7.436054207748882261e-01
3.682757398922868047e-02,7.439556460469064492e-01
3.689352641072933536e-02,7.443518754860117825e-01
3.695689706484028836e-02,7.447117467930643997e-01
3.702341278104415850e-02,7.450864581540159737e-01
3.708708855311934616e-02,7.454656215311373790e-01
3.715083473703244266e-02,7.458329128651395301e-01
3.721620039321725526e-02,7.462024302072265414e-01
3.728257528574532159e-02,7.465571074954143738e-01
3.734761235335326557e-02,7.469103007782124104e-01
3.741279024463701336e-02,7.472634940610104470e-01
3.747763954734388558e-02,7.476159453411135303e-01
3.754521144111627046e-02,7.479439105322830406e-01
3.761045974423792015e-02,7.483149118797599586e-01
3.767606010654907245e-02,7.486621691409983681e-01
3.774295135255507916e-02,7.490383645073398489e-01
3.780979565733581793e-02,7.493922997928328389e-01
3.787499701923219275e-02,7.497811092049886383e-01
3.793982285132643795e-02,7.501298504716169546e-01
3.800490686015964986e-02,7.504963998029240413e-01
3.806970922164125415e-02,7.508392050479927304e-01
3.813394828841965706e-02,7.511983343523503942e-01
3.820121506422780033e-02,7.515767557267768462e-01
3.826787160410746735e-02,7.519158509583706573e-01
3.833253314191327477e-02,7.522875943085425288e-01
3.839663138501587386e-02,7.526289155482213111e-01
3.846241951222809791e-02,7.529739468013747494e-01
3.852607181369065159e-02,7.533130420329686716e-01
3.859127317558703335e-02,7.536276511756290208e-01
3.865685006728555168e-02,7.539801024557321041e-01
3.872219225285773725e-02,7.543325537358351873e-01
3.878854367477316267e-02,7.546390008488510492e-01
3.885522368526547060e-02,7.549907101262591791e-01
3.891854739815115566e-02,7.553157073066489868e-01
3.898395999556123620e-02,7.556399624843437302e-01
3.904953688725975453e-02,7.560124478372105550e-01
3.911450354302980353e-02,7.563545110795842907e-01
3.918242749599169100e-02,7.566698622249395934e-01
3.924880238851975039e-02,7.570045054403637952e-01
3.931487216308358207e-02,7.573443426746525597e-01
3.938150523235061512e-02,7.576574678119231132e-01
3.944752806568917192e-02,7.580091770893312431e-01
3.951484178272259007e-02,7.583497563263149610e-01
3.958393926631616211e-02,7.586888515579088832e-01
3.964911715759990296e-02,7.590175587517733469e-01
3.971553899135323723e-02,7.593306838890439003e-01
3.978327517941405989e-02,7.596653271044679911e-01
3.985094095563697369e-02,7.599747422282637777e-01
3.991945167391470345e-02,7.602900933736190803e-01
3.998833792199457671e-02,7.606225105809584219e-01
4.005666087537123471e-02,7.609237636751097211e-01
4.012228470829502097e-02,7.612361468096852102e-01
4.019004436696847066e-02,7.615663380089396917e-01
4.025733461338925484e-02,7.618705591138706934e-01
4.032525856635114231e-02,7.622222683912788233e-01
4.039320598992566375e-02,7.625398455447189860e-01
4.045913494081368467e-02,7.628930388275170227e-01
4.052640171662183488e-02,7.632120999863472033e-01
4.059312866833940381e-02,7.635281931343974593e-01
4.066001991434541052e-02,7.638539323174822204e-01
4.072789692608203005e-02,7.641603794304980823e-01
4.079506981943963745e-02,7.645024426728718181e-01
4.086306418423942682e-02,7.648311498667362818e-01
4.093220860905826680e-02,7.651635670740756234e-01
4.100250309389615738e-02,7.654781762167359727e-01
4.106937086928953012e-02,7.657823973216670854e-01
4.113844488227046819e-02,7.661066524993618287e-01
4.120995983896531129e-02,7.664383277040062170e-01
4.127933896991048401e-02,7.667507108385818171e-01
4.134853033595459193e-02,7.670794180324462808e-01
4.141706452484495565e-02,7.673932851724117876e-01
4.148679571497963792e-02,7.676945382665629758e-01
4.155669119940275796e-02,7.680054373957486691e-01
4.162693874301538061e-02,7.683230145491888319e-01
4.169690463927640256e-02,7.686250096460350845e-01
4.176837265474597077e-02,7.689544588425945015e-01
4.183878449264703120e-02,7.692779720175944025e-01
4.190907897748492178e-02,7.695777411063556839e-01
4.197998369825128862e-02,7.699153523325596993e-01
4.205131089004505995e-02,7.702225414482705146e-01
4.211998590261122749e-02,7.705223105370319070e-01
4.219173556543240333e-02,7.708651157821004851e-01
4.226064528412491056e-02,7.711634008654719707e-01
4.233096323957543511e-02,7.715091741213203624e-01
4.240163325421546225e-02,7.718623674041183991e-01
4.247143485618804643e-02,7.721881065872031602e-01
4.254468663821778240e-02,7.724952957029139755e-01
4.261472294631669933e-02,7.728113888509643425e-01
4.268497048992932197e-02,7.731126419451155307e-01
4.275564050456935605e-02,7.733745688964341891e-01
4.282553598899246916e-02,7.736847260229249290e-01
4.289658153343463981e-02,7.739778170874316299e-01
4.296725154807466696e-02,7.742798121842778825e-01
4.304012780030226637e-02,7.745862592972937444e-01
4.311154887454657358e-02,7.748823183725803698e-01
4.318224235979923470e-02,7.752036055394952996e-01
4.325561149489214052e-02,7.755271187144952005e-01
4.332686827484800995e-02,7.758291138113413421e-01
4.339866487889445373e-02,7.761207208704582472e-01
4.346912365802078210e-02,7.764323620023387829e-01
4.354031002613874962e-02,7.767202590479808100e-01
4.361090962894088180e-02,7.770259641583018295e-01
4.368380935178110824e-02,7.772960531392649752e-01
4.375492530806118080e-02,7.776062102657557151e-01
4.382723826558556496e-02,7.778970753221775558e-01
4.389919916392044652e-02,7.781842303651247406e-01
4.397174682757117037e-02,7.784595133649525600e-01
4.404370772590605193e-02,7.787407323863400066e-01
4.411512880015035915e-02,7.790315974427619583e-01
4.418835711156746116e-02,7.793165264776241719e-01
4.425883936130642349e-02,7.795851314531974108e-01
4.433195031966035565e-02,7.798722864961445955e-01
4.440449798331107950e-02,7.801861536361099914e-01
4.447728035308814304e-02,7.804799867033117566e-01
4.455006272286519964e-02,7.807782717866831312e-01
4.462155420894740876e-02,7.810921389266485271e-01
4.469583869793302550e-02,7.813830039830704788e-01
4.477181307102826718e-02,7.816872250880014805e-01
4.484400867548948844e-02,7.819981242171871738e-01
4.491582875014856618e-02,7.822875052682191077e-01
4.498786006032134965e-02,7.826087924351341485e-01
4.505906989905195809e-02,7.829107875319802901e-01
4.513335438803757482e-02,7.832216866611659833e-01
4.520684087619364355e-02,7.835318437876566122e-01
4.527955283413280518e-02,7.838509049464867928e-01
4.535076267286340668e-02,7.841276719517045191e-01
4.542389710182997281e-02,7.844526691320943268e-01
4.549679682467020619e-02,7.847361141615666336e-01
4.557070578385368637e-02,7.850217851991238005e-01
4.564351162424337693e-02,7.853445563714287481e-01
4.571505005155085399e-02,7.856324534170707752e-01
4.578881818705853035e-02,7.859084784195936590e-01
4.586143626254715611e-02,7.862193775487792413e-01
4.593729328257922795e-02,7.865369547022195151e-01
4.601019300541946133e-02,7.868485958341000508e-01
4.608370296418816403e-02,7.871535589417261169e-01
4.615796398256114680e-02,7.874459080035378644e-01
4.623161476500565331e-02,7.877226750087555907e-01
4.630413895804374319e-02,7.880194760867371695e-01
4.637771932865035474e-02,7.883155351620236839e-01
4.645075987516638499e-02,7.886153042507850763e-01
4.652471577557512616e-02,7.889143313368514043e-01
4.659897679394810893e-02,7.892252304660370976e-01
4.667314392987056276e-02,7.895005134658649171e-01
4.675127759932810184e-02,7.898025085627110586e-01
4.682502226422314423e-02,7.900948576245229171e-01
4.690158340263422820e-02,7.903849806782498044e-01
4.697837924717165187e-02,7.907114618640295189e-01
4.705397809046475699e-02,7.909934228881119189e-01
4.713124334725484615e-02,7.912716738987195519e-01
4.720695954361112112e-02,7.915847990359901054e-01
4.728295738731899678e-02,7.918444999792239036e-01
4.735787558284572374e-02,7.921182989736619273e-01
4.743572760495166213e-02,7.924165840570333019e-01
4.751313368541755511e-02,7.927259991808289774e-01
4.759014076546868449e-02,7.930087022076064418e-01
4.766846219982729532e-02,7.933003092667232359e-01
4.774774592930388500e-02,7.935926583285350944e-01
4.782505812731924905e-02,7.938961374307711427e-01
4.789945996936803563e-02,7.941884864925828902e-01
4.797681910860866067e-02,7.945038376379383038e-01
4.805375577682188815e-02,7.948006387159197716e-01
4.812907297276338564e-02,7.951026338127660242e-01
4.820603311158924709e-02,7.954157589500364667e-01
4.828477701697526242e-02,7.956865899336946768e-01
4.836293415704543547e-02,7.959529689011830556e-01
4.844203012162096034e-02,7.962304779090957352e-01
4.851891984860891294e-02,7.964953728711943182e-01
4.859808622502233971e-02,7.967825279141413919e-01
4.867157271317840844e-02,7.970726509678682792e-01
4.875064520714129934e-02,7.973650000296801377e-01
4.882798087576929735e-02,7.976402830295079571e-01
4.890522266194675949e-02,7.979259540670651241e-01
4.898396656733277482e-02,7.982019790695880079e-01
4.906275741394405809e-02,7.984817140855855477e-01
4.914018696502259198e-02,7.987725791420073884e-01
4.921763998671375290e-02,7.990426681229706452e-01
4.929424806635010481e-02,7.993238871443580917e-01
4.937472879707101997e-02,7.996436903058832257e-01
4.945351964368230324e-02,7.999256513299656257e-01
4.953369525643897681e-02,8.001979663190136316e-01
4.961326063326717412e-02,8.004932833916053037e-01
4.969193412681528754e-02,8.007685663914331231e-01
4.977232097508565989e-02,8.010334613535315951e-01
4.985212105804019689e-02,8.013176483856989663e-01
4.993034860994827184e-02,8.016018354178662264e-01
5.000789551408996864e-02,8.018882484581183467e-01
5.008689759621495763e-02,8.021798555172352518e-01
5.016613438446628631e-02,8.024803666086914866e-01
5.024518340781654324e-02,8.027430355627052094e-01
5.032329360666144835e-02,8.030442886568563976e-01
5.040290592471491360e-02,8.033410897348378654e-01
5.048303459624631923e-02,8.036230507589203764e-01
5.056123867754176021e-02,8.039213358422917510e-01
5.064153164336159668e-02,8.042055228744591222e-01
5.072170725611827025e-02,8.045030659551355434e-01
5.079866739494413169e-02,8.047850269792179434e-01
5.087881953708817129e-02,8.050625359871307340e-01
5.095948803271015126e-02,8.053444970112131340e-01
5.103968711607945186e-02,8.056212640164308603e-01
5.111936984597081901e-02,8.059128710755477654e-01
5.119893522279901632e-02,8.062044781346645594e-01
5.127864142330301050e-02,8.064908911749167908e-01
5.136156309773783069e-02,8.067832402367285383e-01
5.144352247705465814e-02,8.070666852662008450e-01
5.152463691431667658e-02,8.073523563037581230e-01
5.160699529404828151e-02,8.076157672604666882e-01
5.168545755208269615e-02,8.079177623573128297e-01
5.176739346078689658e-02,8.081759792951568322e-01
5.184928242826582906e-02,8.084512622949846516e-01
5.193213369086274039e-02,8.087028012085739626e-01
5.201134700850142817e-02,8.089929242623009609e-01
5.209243797515081958e-02,8.092897253402824287e-01
5.217404529527814444e-02,8.095768803832295024e-01
5.225694349910032371e-02,8.098462273614978058e-01
5.233779975962337544e-02,8.101437704421742270e-01
5.242163678795089959e-02,8.104220214527819710e-01
5.250209404805918079e-02,8.107002724633896040e-01
5.258391260370020442e-02,8.109762974659123769e-01
5.266737410222559895e-02,8.112345144037562683e-01
5.274900489296555778e-02,8.115172174305337327e-01
5.283302968619415368e-02,8.117561422983088359e-01
5.291623300798057455e-02,8.120143592361527274e-01
5.299992921263229489e-02,8.122859322225057799e-01
5.308374277034719202e-02,8.125575052088589434e-01
5.316450514841970787e-02,8.128454022545009705e-01
5.324641758651126738e-02,8.131199432516338366e-01
5.332821267153966399e-02,8.134004202703264408e-01
5.341003122718069457e-02,8.136623472216450992e-01
5.349382131428295772e-02,8.139524702753719865e-01
5.357847981405266385e-02,8.142277532751999169e-01
5.366255154850652770e-02,8.144904222292135287e-01
5.374702228337516208e-02,8.147345411158533057e-01
5.383088278231532714e-02,8.150046300968165625e-01
5.391450857512915251e-02,8.152762030831696149e-01
5.400008242879156956e-02,8.155522280856923878e-01
5.408624304776982888e-02,8.158416091367244327e-01
5.416918819281727610e-02,8.160924060476187902e-01
5.425262622073003665e-02,8.163491389800727749e-01
5.433564177761537883e-02,8.166229379745106876e-01
5.442076968963776434e-02,8.168952529635588045e-01
5.450399648203681224e-02,8.171601479256572764e-01
5.458670692095792670e-02,8.174413669470447230e-01
5.466962859539273994e-02,8.176980998794987077e-01
5.475708009806585369e-02,8.179874809305307526e-01
5.484131612680815532e-02,8.182412458522049237e-01
5.492576339106415573e-02,8.185291428978469508e-01
5.500969430184221576e-02,8.187791978060464659e-01
5.509526815550463974e-02,8.190359307385004506e-01
5.518283701124092333e-02,8.192852436440049013e-01
5.526869251225494800e-02,8.195501386061033733e-01
5.535506436674691305e-02,8.197994515116079350e-01
5.544228116329368711e-02,8.200584104521467799e-01
5.552837137043405147e-02,8.203307254411947858e-01
5.561394522409646851e-02,8.206067504437175586e-01
5.570181919779699370e-02,8.208835174489353959e-01
5.578971664211014592e-02,8.211298623436600330e-01
5.587728549784642951e-02,8.213858532734190643e-01
5.596264811599514777e-02,8.216507482355175362e-01
5.604923120600081854e-02,8.219275152407353735e-01
5.613457035353689589e-02,8.221768281462398242e-01
5.622216267988581345e-02,8.224023969655057664e-01
5.631076424257798474e-02,8.226583878952647977e-01
5.639645544930357163e-02,8.229054747926844993e-01
5.648411818749039109e-02,8.231340116227302550e-01
5.657070127749605493e-02,8.234226506710672355e-01
5.665880995732291286e-02,8.236652855523171057e-01
5.674461851711166960e-02,8.239094044389568827e-01
5.683317313857857295e-02,8.241846874387848132e-01
5.692024911144955013e-02,8.244377103577640309e-01
5.700598725940040495e-02,8.247011213144725961e-01
5.709477658699364105e-02,8.249675002819609748e-01
5.718267403130679327e-02,8.252234912117201171e-01
5.726989082785357427e-02,8.254965482034630764e-01
5.735687291827401557e-02,8.257569911493918280e-01
5.744075688782680766e-02,8.260107560710659991e-01
5.752771550763461500e-02,8.262689730089100015e-01
5.761519048092036271e-02,8.265257059413639862e-01
5.770083474642068166e-02,8.267586947875794623e-01
5.778781683684112297e-02,8.269887156230151248e-01
5.787707557668703151e-02,8.272684506390127757e-01
5.796372907853060419e-02,8.275073755067878789e-01
5.805167346406902434e-02,8.277633664365469102e-01
5.814006379124748991e-02,8.280186153636109880e-01
5.822749182330796969e-02,8.282627342502507650e-01
5.831736079908235448e-02,8.285090791449754022e-01
5.840678383321670081e-02,8.287650700747345445e-01
5.849444657140352027e-02,8.290359010583926436e-01
5.858422166472736919e-02,8.292792779423374672e-01
5.867125069637307844e-02,8.295248808343671509e-01
5.876222279094124590e-02,8.297652897075322720e-01
5.885150500139978841e-02,8.300242486480711168e-01
5.894099844737202970e-02,8.302550114862017328e-01
5.903039801089374206e-02,8.304909683431970224e-01
5.911806074908056152e-02,8.307306352136670791e-01
5.920762460689071166e-02,8.309740120976119027e-01
5.929585063978073251e-02,8.312270350165912314e-01
5.938557879187932043e-02,8.314436998035177329e-01
5.947380482476934821e-02,8.316907867009373234e-01
5.956367380054373301e-02,8.319527136522559818e-01
5.965473977756242940e-02,8.321946065308108986e-01
5.974202698594711231e-02,8.324364994093658154e-01
5.983022954822450612e-02,8.326798762933107501e-01
5.992106081911686977e-02,8.329202851664757601e-01
6.001212679613557310e-02,8.331807281124045117e-01
6.010150288904465149e-02,8.334248469990442887e-01
6.019331992566762796e-02,8.336645138695143453e-01
6.028194495897243321e-02,8.339190207938834698e-01
6.037017099186245406e-02,8.341416216023697094e-01
6.046050937988951823e-02,8.343701584324154652e-01
6.054913441319431655e-02,8.346046312840208481e-01
6.064064633185305836e-02,8.348583962056950192e-01
6.073114901416855338e-02,8.350876750384357283e-01
6.082364669855790801e-02,8.353280839116007384e-01
6.091515861721664982e-02,8.355558787389515407e-01
6.100751547793020757e-02,8.358140956767955432e-01
6.109804163085833656e-02,8.360329864718069048e-01
6.119089137443720072e-02,8.362756213530567750e-01
6.128120629185162399e-02,8.365145462208318783e-01
6.137461933013369647e-02,8.367497610751322146e-01
6.146648330798194088e-02,8.369805239132628305e-01
6.156036575851668580e-02,8.372164807702581202e-01
6.165133785308485326e-02,8.374479856110836895e-01
6.174414065543844948e-02,8.376676184087901156e-01
6.183581686838562907e-02,8.378879932091913840e-01
6.192974626014564193e-02,8.381284020823563941e-01
6.202006117756006520e-02,8.383717789663012177e-01
6.211234762643572105e-02,8.386062518179066005e-01
6.220500960511351346e-02,8.388214325994431952e-01
6.229969005647780639e-02,8.390403233944545569e-01
6.239286838863353918e-02,8.392614401975507787e-01
6.248752536938519814e-02,8.395025910734107422e-01
6.258187723217260856e-02,8.397726800543739989e-01
6.267111250140589007e-02,8.399930548547752673e-01
6.276396224498474730e-02,8.402074936336169086e-01
6.285714057714048009e-02,8.404486445094768721e-01
6.295236085259535430e-02,8.406860853718620685e-01
6.304619636190482435e-02,8.409138801992128709e-01
6.314003187121430827e-02,8.411631931047173216e-01
6.323424291032592182e-02,8.413976659563227045e-01
6.332744471309428858e-02,8.416410428402676391e-01
6.342069345708792327e-02,8.418629016460588144e-01
6.351351973005416041e-02,8.420847604518499896e-01
6.360852876999531502e-02,8.422977152253017241e-01
6.370205916134055735e-02,8.425195740310928993e-01
6.379723249557014975e-02,8.427332708072395873e-01
6.389097412242909779e-02,8.429521616022509489e-01
6.398473921990067981e-02,8.431747624107370775e-01
6.407775325776797481e-02,8.433929112030534858e-01
6.417414706385451972e-02,8.436066079792001737e-01
6.426986022217469341e-02,8.438217887607367684e-01
6.436566726294540297e-02,8.440599716258169183e-01
6.446274171679833298e-02,8.442617963588443519e-01
6.455991005310178499e-02,8.444851391700254339e-01
6.465635080041361171e-02,8.447003199515620286e-01
6.475302625385176425e-02,8.448976926684197419e-01
6.484859858849613412e-02,8.451032274149219425e-01
6.494454645294264750e-02,8.453273122287979779e-01
6.504086984719129050e-02,8.455417510076396193e-01
6.513585541651982502e-02,8.457717718430752818e-01
6.523220228138110199e-02,8.459921466434766613e-01
6.533117785485735574e-02,8.462125214438779297e-01
6.542832272054818765e-02,8.464410582739236855e-01
6.552516246827477797e-02,8.466421410042561657e-01
6.561974903718853502e-02,8.468499017588432265e-01
6.571553260734659674e-02,8.470680505511596348e-01
6.581432041592179261e-02,8.472765533084416489e-01
6.591402357838968551e-02,8.474917340899782436e-01
6.601154397388264705e-02,8.477239809334987664e-01
6.610704589668912889e-02,8.479235796584413398e-01
6.620221923091872129e-02,8.481380184372829811e-01
6.630178156971082426e-02,8.483472631972599487e-01
6.639742431619309604e-02,8.485698640057460773e-01
6.649417018146915048e-02,8.487798507684179983e-01
6.659211304798952347e-02,8.489853855149201989e-01
6.669038450308675814e-02,8.491886942533375393e-01
6.678809266348079143e-02,8.493838409621103924e-01
6.688892241535511485e-02,8.495886337059176396e-01
6.698721734106499737e-02,8.497934264497248869e-01
6.708527756064852632e-02,8.500152852555160621e-01
6.718338472145733709e-02,8.502252720181879830e-01
6.727841723201113955e-02,8.504337747754699972e-01
6.737816733570430039e-02,8.506511815650914521e-01
6.747688473244159435e-02,8.508441022657794450e-01
6.757747977818956420e-02,8.510548310311463194e-01
6.767692476391849732e-02,8.512477517318343123e-01
6.777604116107055487e-02,8.514592224998961401e-01
6.787616679456585922e-02,8.516647572463983407e-01
6.797256060065240413e-02,8.518806800306298888e-01
6.807125452677706412e-02,8.520847307717421826e-01
6.817004233535224611e-02,8.522731994562604552e-01
6.826843114351265063e-02,8.524854122270172363e-01
6.836588112716772414e-02,8.526953989896891573e-01
6.846549040718508117e-02,8.528979657254115443e-01
6.856305774390332453e-02,8.530983064530490712e-01
6.866243231779434186e-02,8.533016151914664116e-01
6.876204159781171277e-02,8.535123439568332859e-01
6.886139270109011001e-02,8.537119426817758594e-01
6.895884268474516965e-02,8.539189614336679668e-01
6.905833461169937071e-02,8.541541762879683031e-01
6.915801430355462964e-02,8.543604530371654571e-01
6.925863281991524734e-02,8.545459537109039161e-01
6.935702162807566573e-02,8.547574244789657438e-01
6.945519920072236453e-02,8.549555391985184105e-01
6.955689736526413092e-02,8.551529119153761238e-01
6.965758629346265052e-02,8.553539946457086041e-01
6.975581080733461725e-02,8.555461733437015326e-01
6.985654667675840479e-02,8.557710001602726324e-01
6.995676619270424501e-02,8.559795029175546466e-01
7.005745512090276461e-02,8.561739076236324353e-01
7.015990434504880413e-02,8.563453102461667799e-01
7.026343321737599235e-02,8.565478769818891669e-01
7.036311290923125128e-02,8.567437656933569734e-01
7.046877760730811679e-02,8.569188783293660849e-01
7.057075741920147693e-02,8.571006689896297770e-01
7.066787881427967488e-02,8.573047197307420708e-01
7.076997597923620487e-02,8.575325145580928732e-01
7.087369261646446483e-02,8.577387913072900272e-01
7.097341924954500558e-02,8.579383900322326006e-01
7.107612665043000488e-02,8.581313107329205936e-01
7.117871669825184822e-02,8.583212634228287730e-01
7.128532022083405861e-02,8.585297661801107871e-01
7.138877868132334492e-02,8.587315909131382208e-01
7.149183814139786763e-02,8.589311896380807942e-01
7.159290259939851686e-02,8.591204003252940202e-01
7.169507017619294875e-02,8.593415171283902421e-01
7.179808269504220353e-02,8.595485358802823495e-01
7.190452192333596226e-02,8.597347785567157619e-01
7.201316738921730021e-02,8.599388292978280557e-01
7.211556967213807179e-02,8.601339760066009088e-01
7.221830054363571894e-02,8.603083466399149559e-01
7.232307335843249363e-02,8.605079453648575294e-01
7.242986464591576190e-02,8.607164481221395436e-01
7.253794681709388459e-02,8.608930447635385619e-01
7.264659228297522253e-02,8.610970955046508557e-01
7.275075486184352791e-02,8.612729501433549206e-01
7.286066774080707242e-02,8.614777428871621678e-01
7.296910197117470465e-02,8.616817936282744617e-01
7.307608102355904467e-02,8.618717463181826410e-01
7.318430401841297117e-02,8.620520529730564263e-01
7.329027383445406441e-02,8.622412636602696523e-01
7.339657223907203321e-02,8.624134082854988392e-01
7.350202570163519300e-02,8.626063289861868322e-01
7.360923946014587271e-02,8.627955396734000582e-01
7.371401227494264741e-02,8.630070104414618859e-01
7.382082703303854965e-02,8.632073511690994128e-01
7.392785302664815761e-02,8.634047238859571261e-01
7.403800061173804181e-02,8.635931925704753986e-01
7.414490925228449381e-02,8.637957593061977857e-01
7.425261589366047299e-02,8.640087140796495202e-01
7.435945412236900920e-02,8.642083128045920937e-01
7.446619846862702341e-02,8.643834254406012052e-01
7.457526640553575892e-02,8.645577960739153633e-01
7.468266792894751038e-02,8.647588788042478436e-01
7.478957656949394850e-02,8.649562515211055569e-01
7.489782303496050897e-02,8.651469462137086897e-01
7.500858085597887637e-02,8.653450609332613563e-01
7.511802432268975538e-02,8.655632097255777646e-01
7.522814843716700561e-02,8.657553884235708042e-01
7.533810825735583194e-02,8.659520191377334530e-01
7.544771601835514874e-02,8.661523598653709799e-01
7.555521142421742220e-02,8.663541845983984135e-01
7.566310583049448701e-02,8.665285552317125717e-01
7.577543618255930258e-02,8.667118298973661705e-01
7.588553682642393272e-02,8.669010405845793965e-01
7.599439352781896251e-02,8.671043493229967369e-01
7.610362575901613580e-02,8.672757519455310815e-01
7.621379681471866785e-02,8.674805446893383287e-01
7.632230145692420198e-02,8.676719813846364149e-01
7.643291845426676556e-02,8.678456100152556196e-01
7.654154044953545566e-02,8.680429827321133329e-01
7.665060838644420504e-02,8.682366454354961682e-01
7.676303262095955648e-02,8.684362441604387417e-01
7.687179543990406427e-02,8.686417789069409423e-01
7.698217773112028817e-02,8.688309895941541683e-01
7.709340496439132107e-02,8.690150062625027205e-01
7.720303619600327183e-02,8.692086689658856669e-01
7.731050813125292520e-02,8.693993636584887996e-01
7.742143024655973038e-02,8.695974783780414663e-01
7.753307995085817472e-02,8.698096911487982474e-01
7.764336835962386274e-02,8.700070638656559607e-01
7.775445476921910570e-02,8.702111146067682546e-01
7.786495441349849944e-02,8.703958732778117602e-01
7.797507852797574968e-02,8.705925039919745201e-01
7.808705682085106958e-02,8.707809726764927927e-01
7.819833099534737042e-02,8.709590533232817178e-01
7.830878369840149622e-02,8.711415859862402522e-01
7.842170081578216101e-02,8.713241186491988977e-01
7.853590881685768021e-02,8.715170393498868906e-01
7.864866163994990722e-02,8.717210900909991844e-01
7.876042869731152141e-02,8.719295928482811986e-01
7.886982522279713248e-02,8.721254815597490051e-01
7.898307092875467283e-02,8.723243382819966252e-01
7.909610539919850747e-02,8.725076129476502240e-01
7.920608868999995389e-02,8.726983076402533568e-01
7.931933439595749424e-02,8.729001323732807904e-01
7.943410569173622870e-02,8.730930530739687834e-01
7.954509821888092191e-02,8.732614876857233144e-01
7.966160633999454233e-02,8.734670224322255150e-01
7.977684704802594229e-02,8.736488130924892070e-01
7.989004581275821470e-02,8.738409917904821356e-01
8.000411299015793010e-02,8.740146204211013403e-01
8.011756993162916229e-02,8.741934430705852188e-01
8.023119116738884615e-02,8.743737497254590041e-01
8.034492975621168598e-02,8.745718644450116708e-01
8.045995922872938022e-02,8.747514290971905027e-01
8.057233652201947760e-02,8.749473178086583092e-01
8.068790581862773925e-02,8.751372704985664885e-01
8.079960246415145153e-02,8.753175771534402738e-01
8.091197975744154891e-02,8.755260799107222880e-01
8.102590611116546049e-02,8.757011925467312885e-01
8.114335305678442578e-02,8.758777891881303068e-01
8.125796005827470858e-02,8.760491918106646514e-01
8.137416306142410127e-02,8.762302404682333901e-01
8.148975582864499689e-02,8.764075791123273618e-01
8.160274335786356359e-02,8.765975318022355411e-01
8.171735035935386027e-02,8.767860004867538137e-01
8.183341253882743527e-02,8.769781791847468533e-01
8.194938083585047439e-02,8.771621958530952945e-01
8.206781354720005250e-02,8.773543745510883340e-01
8.218474413934108436e-02,8.775302291897923990e-01
8.230174514332000424e-02,8.777335379282097394e-01
8.241757261666725343e-02,8.779383306720169866e-01
8.253304803082499308e-02,8.781216053376705855e-01
8.265065927073239616e-02,8.783182360518333454e-01
8.276620509672802384e-02,8.784948326932323637e-01
8.288538886768188896e-02,8.786862693885304498e-01
8.300215516553446915e-02,8.788851261107780699e-01
8.311636316660998836e-02,8.790735947952963425e-01
8.323444381877007081e-02,8.792494494340002964e-01
8.334930899699932727e-02,8.794282720834841749e-01
8.346717841364570400e-02,8.796100627437478670e-01
8.358434371191306167e-02,8.797955634174863260e-01
8.369681488765368105e-02,8.799847741046995520e-01
8.381569354064330457e-02,8.801687907730481042e-01
8.393123936663894613e-02,8.803654214872108641e-01
8.404732501672515510e-02,8.805702142310181113e-01
8.416625061094004656e-02,8.807438428616373161e-01
8.428320467369371238e-02,8.809234075138160369e-01
8.439987708909575670e-02,8.811126182010292629e-01
8.451469532609975910e-02,8.813033128936323957e-01
8.463028809332065472e-02,8.814821355431162742e-01
8.474740645036275832e-02,8.816587321845152925e-01
8.486867910584100505e-02,8.818234567827950565e-01
8.498394328448503898e-02,8.819978274161092147e-01
8.510075652356290099e-02,8.821818440844577669e-01
8.521864941082191169e-02,8.823740227824506954e-01
8.533818524096527247e-02,8.825624914669689680e-01
8.545617201067480517e-02,8.827435401245377067e-01
8.557645890042245296e-02,8.829290407982761657e-01
8.569817749754074510e-02,8.830989594154206035e-01
8.581834703422522304e-02,8.832762980595145752e-01
8.593572356800628642e-02,8.834313766227599451e-01
8.605528286876228117e-02,8.836094572695487592e-01
8.617218999029067905e-02,8.837808598920831038e-01
8.629139723185716426e-02,8.839389064661082873e-01
8.640982994320675625e-02,8.841273751506265599e-01
8.652920147906167925e-02,8.842972937677709977e-01
8.664599124752690729e-02,8.844946664846287110e-01
8.676571484257133982e-02,8.846705211233326649e-01
8.688687014498643058e-02,8.848478597674266366e-01
8.700835403597838302e-02,8.850296504276903287e-01
8.712817151347335143e-02,8.852017950529196266e-01
8.724507863500174931e-02,8.853843277158782721e-01
8.736503693617250765e-02,8.855646343707520574e-01
8.748271858791781264e-02,8.857464250310157494e-01
8.760392083155817133e-02,8.859430557451785093e-01
8.772498225152272622e-02,8.861233624000521836e-01
8.784597325964937919e-02,8.862969910306713883e-01
8.796527438366640028e-02,8.864973317583089152e-01
8.808880021795749415e-02,8.866724443943180267e-01
8.821094128610319773e-02,8.868401370033776043e-01
8.833066488114763026e-02,8.870315736986756905e-01
8.845029459374152692e-02,8.872059443319898486e-01
8.856846912835214525e-02,8.873751209464392220e-01
8.868983566628094173e-02,8.875628476282625412e-01
8.881115526298445639e-02,8.877268302238473519e-01
8.893369533154493745e-02,8.878848767978725354e-01
8.905611804704224865e-02,8.880726034796958546e-01
8.917943264581963680e-02,8.882269400402462711e-01
8.930356871603919999e-02,8.883931486439158309e-01
8.942521690131959022e-02,8.885586152448905484e-01
8.954700591027578427e-02,8.887233398431703124e-01
8.966837244820458075e-02,8.888910324522298900e-01
8.979079516370189196e-02,8.890817271448330228e-01
8.991652723558055116e-02,8.892664858158765284e-01
9.004101536498962388e-02,8.894542124976997366e-01
9.016533920011025882e-02,8.896189370959795006e-01
9.028809050418443172e-02,8.897940497319886122e-01
9.041011421926696545e-02,8.899543223140986559e-01
9.053469623112657405e-02,8.901183049096834665e-01
9.065913741931037884e-02,8.902808034998782594e-01
9.078224078257406127e-02,8.904462701008529768e-01
9.090360732050285775e-02,8.906161887179974146e-01
9.102924550993098107e-02,8.907920433567014795e-01
9.115220804951885969e-02,8.909634459792358241e-01
9.127965347611978475e-02,8.911237185613458678e-01
9.140482225329522870e-02,8.912884431596255208e-01
9.152891138228952395e-02,8.914450057282607975e-01
9.165382198272600811e-02,8.916305064019992566e-01
9.178110311503848151e-02,8.917967150056689274e-01
9.191005066084795283e-02,8.919606976012537380e-01
9.203449184903175762e-02,8.921194861779737639e-01
9.215909733150400018e-02,8.922782747546939008e-01
9.228555699237429855e-02,8.924496773772282454e-01
9.241518518595015497e-02,8.926218220024575434e-01
9.254119890518040792e-02,8.927872886034322608e-01
9.266510026927364529e-02,8.929386571532027528e-01
9.278794545579835407e-02,8.931130277865169109e-01
9.291461635218235815e-02,8.932777523847966750e-01
9.303955042323147628e-02,8.934409929776865322e-01
9.316739485024716494e-02,8.935997815544065581e-01
9.329704651443564145e-02,8.937600541365166018e-01
9.342320105734171209e-02,8.939522328345096414e-01
9.355057607210472137e-02,8.941087954031449181e-01
9.367893685259835734e-02,8.942638739663902880e-01
9.380764969228148897e-02,8.944085644919061995e-01
9.393286541068221474e-02,8.945851611333052178e-01
9.405826889398399837e-02,8.947387556911606810e-01
9.419005638392213831e-02,8.949057062975253052e-01
9.432074075506650945e-02,8.950555908419058904e-01
9.444675447429676240e-02,8.952091853997613535e-01
9.457394172415871381e-02,8.953687159791764438e-01
9.470596392022319343e-02,8.955237945424218138e-01
9.483587376115065748e-02,8.956640330517680049e-01
9.496615913188025115e-02,8.958302416554376757e-01
9.509484850095074882e-02,8.959838362132931389e-01
9.522522775413087837e-02,8.961559808385224368e-01
9.535541924240993616e-02,8.962999293613433949e-01
9.548457802373311321e-02,8.964750419973525064e-01
9.561312656912780705e-02,8.966464446198868510e-01
9.574348235169530263e-02,8.968074592046918481e-01
9.587489431183131294e-02,8.969669897841069384e-01
9.600257444455856382e-02,8.971213263446572439e-01
9.613074746015112804e-02,8.972793729186824274e-01
9.626115018394389156e-02,8.974396455007924711e-01
9.639399385145054622e-02,8.976095641179369089e-01
9.652449045769384561e-02,8.977891287701157408e-01
9.665538606435190860e-02,8.979531113657004404e-01
9.678536631711727456e-02,8.981022539073861832e-01
9.691677827725327099e-02,8.982625264894962269e-01
9.704807288432611145e-02,8.984161210473516901e-01
9.717511931051225904e-02,8.985734256186818092e-01
9.731038045112019863e-02,8.987255361711473656e-01
9.744291900066262557e-02,8.988917447748170364e-01
9.757583308000718214e-02,8.990586953811816606e-01
9.771121157367829158e-02,8.992293560010209408e-01
9.784403177057232615e-02,8.994044686370300523e-01
9.798185120795732672e-02,8.995513851706309350e-01
9.811392034524707428e-02,8.997198197823854660e-01
9.825162242956891889e-02,8.998682203213762554e-01
9.838291703664175936e-02,9.000077168280274931e-01
9.851803735357389513e-02,9.001724414263072571e-01
9.865292296437967734e-02,9.003089699221787923e-01
9.878663504455378885e-02,9.004477244261350766e-01
9.892154412597221891e-02,9.005938989570410058e-01
9.905750938495916369e-02,9.007779156253895581e-01
9.919103370023220345e-02,9.009270581670753009e-01
9.932606013471380335e-02,9.010813947276256064e-01
9.946500616150523444e-02,9.012357312881760230e-01
9.959986830169839656e-02,9.014145539376599015e-01
9.973412020596307548e-02,9.015822465467194791e-01
9.987412241032300741e-02,9.017521651638639169e-01
1.000120592007711917e-01,9.019183737675334767e-01
1.001453957511431597e-01,9.020897763900678212e-01
1.002794129492815128e-01,9.022567269964324455e-01
1.004184763291360999e-01,9.024169995785424891e-01
1.005547936473125542e-01,9.025980482361112278e-01
1.006897966111815063e-01,9.027486747831867664e-01
1.008268649889622337e-01,9.028970753221775558e-01
1.009675713117011847e-01,9.030677359420169470e-01
1.011037478062018352e-01,9.032339445456866178e-01
1.012413794786857779e-01,9.033934751251017081e-01
1.013786590919802111e-01,9.035403916587024797e-01
1.015186847669527770e-01,9.036917602084730827e-01
1.016555653798324327e-01,9.038505487851932196e-01
1.017915775800446454e-01,9.040249194185073778e-01
1.019309460778634741e-01,9.041948380356517045e-01
1.020655969825429304e-01,9.043551106177617482e-01
1.022011867117277456e-01,9.045138991944818851e-01
1.023439349777658242e-01,9.046526536984382805e-01
1.024834442992604566e-01,9.048218303128876538e-01
1.026260752122353653e-01,9.049798768869128374e-01
1.027655845337299978e-01,9.051497955040572752e-01
1.029081215642543706e-01,9.053174881131168528e-01
1.030498605939492024e-01,9.054814707087016634e-01
1.031913883881303284e-01,9.056179992045730875e-01
1.033300527675701519e-01,9.057775297839881778e-01
1.034722377389050152e-01,9.059148002825546664e-01
1.036128501791934303e-01,9.060498447730361837e-01
1.037534156782565775e-01,9.062078913470613672e-01
1.038973140043137067e-01,9.063392258240682287e-01
1.040386070923685069e-01,9.065039504223478817e-01
1.041799471216485612e-01,9.066590289855932516e-01
1.043231413293266852e-01,9.068103975353638546e-01
1.044632139455245190e-01,9.069825421605931526e-01
1.046078398605733012e-01,9.071353947157536624e-01
1.047484523008617163e-01,9.072800852412695738e-01
1.048888065644111578e-01,9.074559398799736387e-01
1.050267668254719622e-01,9.076266004998130299e-01
1.051710172107186009e-01,9.077876150846180270e-01
1.053105969440511352e-01,9.079538236882875868e-01
1.054533921513144817e-01,9.081074182461430500e-01
1.055945913569187322e-01,9.082632388120833733e-01
1.057398275078959837e-01,9.084249953995833238e-01
1.058828574212856699e-01,9.085889779951680234e-01
1.060249954513952653e-01,9.087596386150074146e-01
1.061666405986395750e-01,9.089191691944225049e-01
1.063080979809827992e-01,9.090838937927022689e-01
1.064512217768230073e-01,9.092523284044567999e-01
1.065989692833520658e-01,9.094459911078397463e-01
1.067434074334997762e-01,9.095906816333556577e-01
1.068876578187464149e-01,9.097524382208556082e-01
1.070332225583005281e-01,9.099290348622546265e-01
1.071793975337831245e-01,9.100878234389747634e-01
1.073228029769749542e-01,9.102458700129998359e-01
1.074723107794515325e-01,9.104217246517039008e-01
1.076188847553489064e-01,9.105693831879997369e-01
1.077630647287576432e-01,9.107422698159239882e-01
1.079074559376800718e-01,9.108936383656945912e-01
1.080561422687144751e-01,9.110457489181600366e-01
1.082055796593531655e-01,9.112141835299145676e-01
1.083522240470884274e-01,9.113759401174145180e-01
1.084984694344089257e-01,9.115547627668983965e-01
1.086452311752073713e-01,9.117083573247537487e-01
1.087922745633574106e-01,9.118886639796275340e-01
1.089393648927327318e-01,9.120326125024486030e-01
1.090881216356050371e-01,9.121832390495242526e-01
1.092379580266584910e-01,9.123286715777351175e-01
1.093867617107560503e-01,9.124896861625401145e-01
1.095356123360788914e-01,9.126529267554299718e-01
1.096872324936925130e-01,9.128317494049138503e-01
1.098369984729080651e-01,9.129912799843289406e-01
1.099860603337445980e-01,9.131404225260145724e-01
1.101340190757873622e-01,9.133088571377691034e-01
1.102856861746262379e-01,9.134713557279640073e-01
1.104354521538417899e-01,9.136383063343286315e-01
1.105808760697201132e-01,9.138297430296267176e-01
1.107291399297271051e-01,9.139966936359912308e-01
1.108797039097722120e-01,9.141525142019315542e-01
1.110325445392427723e-01,9.143587909511287082e-01
1.111811135172140058e-01,9.145123855089841713e-01
1.113312080850064334e-01,9.146904661557730964e-01
1.114833915373232565e-01,9.148529647459680003e-01
1.116347769888105246e-01,9.150199153523325135e-01
1.117862328521357085e-01,9.151831559452223708e-01
1.119395663644715821e-01,9.153493645488920416e-01
1.120883700485691414e-01,9.155177991606465726e-01
1.122386993224879087e-01,9.156825237589263367e-01
1.123927369532027876e-01,9.158606044057151507e-01
1.125448499936817087e-01,9.160260710066898682e-01
1.126973150933501394e-01,9.162056356588687001e-01
1.128534885498146817e-01,9.163540361978594895e-01
1.130056250609062368e-01,9.165180187934443001e-01
1.131572217479072245e-01,9.166760653674693726e-01
1.133065652560953651e-01,9.168585980304280181e-01
1.134594997680164613e-01,9.170248066340976889e-01
1.136113076905311409e-01,9.171873052242925928e-01
1.137645942616417466e-01,9.173453517983177763e-01
1.139191013046093048e-01,9.175123024046822895e-01
1.140772462925350866e-01,9.176926090595560748e-01
1.142300634513930130e-01,9.178654956874803261e-01
1.143829040808635872e-01,9.180235422615055096e-01
1.145360028870731212e-01,9.181771368193609728e-01
1.146924110496640031e-01,9.183403774122507190e-01
1.148485375649032914e-01,9.184917459620213220e-01
1.150048987862689054e-01,9.186453405198767852e-01
1.151583261810553149e-01,9.188041290965969221e-01
1.153134434599513425e-01,9.189755317191311557e-01
1.154738416266899576e-01,9.191269002689017587e-01
1.156288650231354492e-01,9.193034969103007770e-01
1.157851558326631752e-01,9.194786095463098885e-01
1.159417517601551290e-01,9.196425921418946992e-01
1.160955781553563021e-01,9.198288348183281116e-01
1.162502260219996641e-01,9.199779773600137434e-01
1.164071505380684934e-01,9.201471539744632278e-01
1.165647087606784260e-01,9.203126205754379452e-01
1.167200607457007933e-01,9.204558270955640609e-01
1.168800364414119969e-01,9.206235197046235275e-01
1.170386273709778241e-01,9.207860182948184313e-01
1.171998235385459802e-01,9.209448068715385682e-01
1.173577572909580563e-01,9.210909814024444975e-01
1.175201739303831650e-01,9.212668360411484514e-01
1.176746809733507093e-01,9.214285926286484019e-01
1.178340699037460776e-01,9.215873812053685388e-01
1.179916281263560102e-01,9.217469117847836291e-01
1.181554764731517770e-01,9.219220244207927406e-01
1.183160624047914639e-01,9.220815550002077199e-01
1.184766718070437708e-01,9.222277295311136491e-01
1.186358025607001654e-01,9.223805820862741589e-01
1.187948863731312921e-01,9.225475326926387831e-01
1.189579367190975179e-01,9.227189353151730167e-01
1.191211748299648016e-01,9.228651098460789459e-01
1.192850231767605684e-01,9.230060903581202014e-01
1.194488480529436875e-01,9.231745249698747324e-01
1.196100442205118575e-01,9.233340555492897117e-01
1.197754650983540725e-01,9.234921021233148952e-01
1.199356285589663479e-01,9.236412446650006380e-01
1.200988901404462655e-01,9.237978072336359148e-01
1.202618700745745894e-01,9.239795978938994958e-01
1.204246622438018277e-01,9.241354184598398191e-01
1.205882289432459870e-01,9.243001430581195832e-01
1.207523354667807275e-01,9.244470595917204658e-01
1.209179910507492822e-01,9.246051061657456493e-01
1.210836701053304709e-01,9.247616687343808151e-01
1.212465796276208929e-01,9.249026492464220706e-01
1.214109208572819593e-01,9.250599538177523007e-01
1.215781020310717081e-01,9.252113223675227927e-01
1.217440392623918705e-01,9.253493348687842346e-01
1.219122062019122321e-01,9.255051554347245579e-01
1.220781199626197605e-01,9.256580079898850677e-01
1.222437755465883152e-01,9.258205065800798605e-01
1.224114965444686454e-01,9.259726171325454169e-01
1.225791940717363276e-01,9.261314057092655538e-01
1.227487223067894456e-01,9.262783222428664365e-01
1.229114205935661619e-01,9.264445308465359963e-01
1.230786956498064466e-01,9.265892213720520187e-01
1.232466748244257365e-01,9.267502359568570158e-01
1.234181980615527141e-01,9.268941844796780849e-01
1.235820698789611150e-01,9.270700391183820388e-01
1.237520440556542645e-01,9.272199236627627350e-01
1.239202579363998941e-01,9.273883582745172660e-01
1.240900678188046197e-01,9.275330488000332885e-01
1.242567091685037872e-01,9.276977733983129415e-01
1.244220596345081142e-01,9.278328178887945699e-01
1.245934889891845559e-01,9.279841864385651728e-01
1.247648009907978278e-01,9.281229409425214572e-01
1.249377324646828297e-01,9.282698574761223398e-01
1.251076127589254572e-01,9.284338400717071504e-01
1.252768593466269675e-01,9.285822406106979399e-01
1.254443221677683240e-01,9.287410291874179658e-01
1.256138034615961740e-01,9.288745896725096873e-01
1.257888238200055575e-01,9.290252162195853369e-01
1.259575540542291205e-01,9.291743587612709687e-01
1.261268945243811668e-01,9.293316633326011988e-01
1.262979483492554789e-01,9.294822898796768484e-01
1.264721941774479830e-01,9.296240123944130573e-01
1.266472380064700143e-01,9.297724129334037357e-01
1.268214838346624906e-01,9.299141354481399446e-01
1.269918100705451636e-01,9.300454699251468060e-01
1.271667130758913911e-01,9.301901604506627175e-01
1.273401139620290445e-01,9.303489490273828544e-01
1.275117780228318398e-01,9.305040275906282243e-01
1.276852023795821411e-01,9.306561381430937807e-01
1.278592839134861936e-01,9.308201207386784803e-01
1.280325439759480710e-01,9.309811353234834774e-01
1.282039498600118788e-01,9.311376978921187542e-01
1.283783599824928068e-01,9.313024224903985182e-01
1.285549528719486523e-01,9.314508230293891966e-01
1.287337989402173588e-01,9.315925455441254055e-01
1.289089366516899260e-01,9.317520761235404958e-01
1.290887450150765836e-01,9.319064126840909124e-01
1.292701259095097033e-01,9.320488772015219636e-01
1.294545345129725911e-01,9.321772436677490115e-01
1.296328876983759704e-01,9.323256442067398009e-01
1.298123909437984003e-01,9.324465906460172038e-01
1.299922227777977057e-01,9.325883131607534127e-01
1.301679237839734882e-01,9.327337456889643885e-01
1.303465586167284751e-01,9.328717581902257194e-01
1.305241607425275674e-01,9.330157067130467885e-01
1.307043211651037484e-01,9.331611392412577644e-01
1.308837774693009104e-01,9.333058297667736758e-01
1.310672237776457916e-01,9.334631343381039059e-01
1.312454126687607470e-01,9.336048568528401148e-01
1.314303141550889342e-01,9.337391593406266788e-01
1.316124461091263409e-01,9.338660418014638198e-01
1.317927238847656779e-01,9.339921822596060075e-01
1.319742456028746014e-01,9.341398407959017325e-01
1.321608604439250545e-01,9.342889833375874753e-01
1.323406922779243600e-01,9.344269958388489172e-01
1.325226599376733150e-01,9.345635243347203414e-01
1.327050970096749494e-01,9.347022788386767367e-01
1.328876044935144995e-01,9.348373233291583650e-01
1.330730927451585222e-01,9.349634637873004417e-01
1.332581350551625132e-01,9.351022182912568370e-01
1.334462050741962447e-01,9.352684268949265078e-01
1.336299330298927335e-01,9.354175694366121396e-01
1.338144589864187772e-01,9.355637439675180689e-01
1.339957459984013610e-01,9.357255005550180194e-01
1.341836986643719365e-01,9.358701910805340418e-01
1.343691869160159591e-01,9.360185916195247202e-01
1.345550741680747453e-01,9.361655081531256029e-01
1.347388725356091499e-01,9.363050046597769516e-01
1.349258629064617188e-01,9.364348551313937952e-01
1.351119848646468447e-01,9.365802876596047710e-01
1.353015804735017702e-01,9.367323982120703274e-01
1.354892045508954701e-01,9.368600226756023108e-01
1.356751152735668764e-01,9.369846791283545917e-01
1.358609790550130425e-01,9.371123035918866861e-01
1.360475234842255798e-01,9.372451220742833433e-01
1.362368843869541657e-01,9.373861025863245988e-01
1.364245319349604857e-01,9.375025970094323924e-01
1.366141510144280313e-01,9.376250274540997021e-01
1.368024322689754824e-01,9.377519099149368431e-01
1.369888358745122159e-01,9.378839863946385469e-01
1.371721883004065612e-01,9.380145788689504549e-01
1.373612440851709193e-01,9.381429453351775027e-01
1.375501355756468258e-01,9.382765058202691133e-01
1.377437446592620907e-01,9.384145183215305552e-01
1.379365557420478283e-01,9.385473368039273234e-01
1.381288270007429986e-01,9.386764452728492136e-01
1.383194553165537910e-01,9.388107477606358886e-01
1.385120316932131890e-01,9.389465342538123593e-01
1.387043733637462473e-01,9.390689646984797800e-01
1.388971375053067170e-01,9.392054931943513152e-01
1.390891505872628997e-01,9.393486997144773198e-01
1.392831821419055760e-01,9.394815181968740880e-01
1.394737165752658326e-01,9.396210147035254368e-01
1.396652367743567158e-01,9.397382511293280727e-01
1.398603010359552867e-01,9.398836836575390485e-01
1.400530651775157565e-01,9.400231801641903973e-01
1.402471436733837007e-01,9.401827107436053765e-01
1.404402364035210460e-01,9.403348212960709329e-01
1.406361690777870599e-01,9.404594777488232138e-01
1.408298955144655085e-01,9.405871022123551972e-01
1.410257108356683386e-01,9.407243727109216858e-01
1.412220894515744118e-01,9.408223170666555335e-01
1.414213314822217737e-01,9.409603295679169754e-01
1.416215123373744667e-01,9.411220861554169259e-01
1.418193226606511703e-01,9.412556466405086475e-01
1.420169452190268300e-01,9.414025631741094191e-01
1.422163515439626158e-01,9.415338976511162805e-01
1.424132934545718765e-01,9.416852662008868835e-01
1.426134038978866814e-01,9.418180846832835407e-01
1.428126224579214232e-01,9.419605492007147030e-01
1.430096817215938398e-01,9.421052397262307254e-01
1.432102615771613241e-01,9.422306381816778487e-01
1.434111230800804160e-01,9.423723606964140576e-01
1.436079241670138729e-01,9.425118572030654063e-01
1.438085744344192729e-01,9.426335456450377626e-01
1.440100931144920882e-01,9.427737841543840647e-01
1.442186295077423908e-01,9.429058606340857684e-01
1.444207818943563371e-01,9.430349691030077697e-01
1.446220658683028126e-01,9.431737236069641650e-01
1.448256030210621492e-01,9.433161881243952163e-01
1.450254083464127264e-01,9.434556846310465650e-01
1.452275607330266727e-01,9.435988911511726807e-01
1.454338908886894099e-01,9.437124175635005496e-01
1.456371229234844911e-01,9.438504300647619916e-01
1.458484053784129264e-01,9.439891845687183869e-01
1.460520129430101510e-01,9.441212610484200907e-01
1.462612534546394727e-01,9.442384974742228376e-01
1.464704704956561465e-01,9.443616699215851007e-01
1.466732800594238439e-01,9.444967144120667291e-01
1.468824032179899819e-01,9.446295328944634973e-01
1.470897895512212339e-01,9.447497373310459468e-01
1.472953921178923320e-01,9.448691997649335539e-01
1.474992109180032485e-01,9.449753061503118889e-01
1.477053533087649140e-01,9.451058986246237970e-01
1.479121059354550627e-01,9.452305550773760778e-01
1.481177789139640488e-01,9.453893436540961037e-01
1.483224426561297882e-01,9.455236461418827787e-01
1.485279513403503504e-01,9.456230745030066442e-01
1.487376612642323515e-01,9.457410529315042336e-01
1.489491080134492107e-01,9.458649673815615611e-01
1.491621977055504755e-01,9.459777517911944766e-01
1.493707810400260183e-01,9.461150222897609652e-01
1.495785898442846817e-01,9.462278066993938808e-01
1.497905764175921361e-01,9.463546891602310218e-01
1.500049569933882276e-01,9.464941856668823705e-01
1.502198773932748865e-01,9.466203261250244472e-01
1.504329905559887715e-01,9.467286585184877534e-01
1.506460098362521205e-01,9.468444109389004826e-01
1.508601791765344924e-01,9.469638733727880897e-01
1.510724943384188224e-01,9.470863038174555104e-01
1.512834247341577620e-01,9.472117022729026337e-01
1.514974532507643301e-01,9.473638128253681900e-01
1.517129838865794722e-01,9.474855012673406573e-01
1.519283502281061904e-01,9.476235137686019883e-01
1.521461340427341657e-01,9.477511382321340827e-01
1.523583787927805799e-01,9.478728266741064390e-01
1.525777820796802853e-01,9.479870950891293724e-01
1.527940168338744464e-01,9.481080415284068863e-01
1.530107914121591750e-01,9.482341819865489629e-01
1.532247495169278551e-01,9.483432563827072226e-01
1.534462651589645898e-01,9.484642028219846255e-01
1.536649173862600082e-01,9.485881172720419530e-01
1.538831706131406629e-01,9.487209357544386101e-01
1.541019167228866171e-01,9.488493022206656580e-01
1.543197240081272126e-01,9.489635706356885914e-01
1.545410284146502555e-01,9.490971311207802019e-01
1.547647972354997958e-01,9.492173355573627624e-01
1.549907488233243091e-01,9.493353139858603518e-01
1.552066315183289469e-01,9.494473563927984250e-01
1.554288043375194328e-01,9.495556887862616202e-01
1.556508598036467350e-01,9.496951852929129689e-01
1.558746990363341911e-01,9.498153897294955295e-01
1.561005098004829006e-01,9.499363361687729324e-01
1.563238796209176773e-01,9.500587666134403531e-01
1.565453717923417920e-01,9.501626469907338279e-01
1.567694692017682079e-01,9.502754314003668545e-01
1.569956085544937929e-01,9.504052818719838092e-01
1.572172650202063315e-01,9.505210342923965383e-01
1.574396490749105093e-01,9.506182366454355437e-01
1.576706937856764967e-01,9.507399250874079000e-01
1.578977484922947927e-01,9.508512254916510198e-01
1.581247797283004408e-01,9.509847859767426304e-01
1.583525385532977281e-01,9.510990543917655637e-01
1.585798044954297159e-01,9.512148068121782929e-01
1.588067653195974482e-01,9.513149771759971118e-01
1.590344537327568475e-01,9.514381496233594859e-01
1.592667893272177171e-01,9.515724521111460499e-01
1.594988198037143312e-01,9.516926565477286104e-01
1.597299583969308823e-01,9.518061829600564794e-01
1.599629042273202073e-01,9.519300974101138069e-01
1.601924937601029164e-01,9.520621738898156217e-01
1.604243130010858387e-01,9.521801523183132110e-01
1.606520014142452379e-01,9.522951627360310978e-01
1.608803470045583606e-01,9.524109151564438269e-01
1.611089507716104707e-01,9.525259255741617137e-01
1.613394556582859185e-01,9.526631960727280912e-01
1.615735515486942941e-01,9.527767224850560712e-01
1.618053942602898365e-01,9.528991529297234919e-01
1.620325428493586684e-01,9.530149053501362211e-01
1.622680704471377022e-01,9.531395618028885020e-01
1.625007815714007153e-01,9.532582822340810447e-01
1.627370602287840085e-01,9.533740346544938848e-01
1.629712734722555678e-01,9.534808830425671733e-01
1.632088195427211230e-01,9.535840214171658058e-01
1.634427511388410748e-01,9.537160978968675096e-01
1.636765888525104906e-01,9.538504003846541845e-01
1.639106847429188663e-01,9.539720888266266519e-01
1.641443112210745903e-01,9.540930352659040548e-01
1.643807072315210671e-01,9.542139817051815687e-01
1.646211871285658268e-01,9.543282501202043910e-01
1.648554707838752742e-01,9.544402925271424643e-01
1.650934158547555930e-01,9.545738530122341858e-01
1.653333559277097575e-01,9.546881214272570082e-01
1.655701039973457578e-01,9.548194559042638696e-01
1.658022752975181757e-01,9.549337243192866920e-01
1.660398683092089989e-01,9.550583807720389729e-01
1.662813809132096254e-01,9.551793272113164868e-01
1.665229404584355200e-01,9.553002736505938897e-01
1.667628805313896845e-01,9.554212200898714036e-01
1.670037594288492078e-01,9.555518125641832006e-01
1.672472435643110877e-01,9.556742430088506213e-01
1.674879816380948072e-01,9.557951894481280242e-01
1.677340710115589884e-01,9.559027798388963770e-01
1.679744335555405643e-01,9.560296622997335181e-01
1.682182228089666720e-01,9.561461567228412006e-01
1.684614722383022123e-01,9.562663611594237612e-01
1.687031491365912628e-01,9.563732095474970496e-01
1.689440749752760540e-01,9.564926719813846567e-01
1.691905868197676743e-01,9.566084244017973859e-01
1.694316300115156215e-01,9.567315968491597600e-01
1.696796439752157881e-01,9.568451232614877400e-01
1.699266721731853280e-01,9.569638436926802827e-01
1.701737942536054038e-01,9.570647560591940550e-01
1.704218786291434862e-01,9.571916385200310851e-01
1.706680384144455831e-01,9.573207469889530863e-01
1.709126256687012180e-01,9.574483714524850697e-01
1.711607569854645683e-01,9.575611558621180963e-01
1.714110241279775404e-01,9.576628102313267110e-01
1.716608218582378886e-01,9.577704006220950639e-01
1.719122155901572913e-01,9.578957990775422981e-01
1.721651583825105358e-01,9.580026474656155866e-01
1.724165755850425863e-01,9.581243359075880539e-01
1.726661386091765671e-01,9.582489923603402238e-01
1.729202079909362144e-01,9.583751328184824114e-01
1.731736201955421106e-01,9.584715931688263524e-01
1.734252251629752328e-01,9.585903136000190061e-01
1.736781210141032095e-01,9.587082920285165955e-01
1.739316975129975573e-01,9.588247864516243890e-01
1.741856964829193166e-01,9.589568629313262038e-01
1.744414557487885820e-01,9.590703893436540728e-01
1.746940699525649510e-01,9.591891097748467265e-01
1.749487730408657293e-01,9.592996681763947819e-01
1.752000963609472162e-01,9.593983545348236941e-01
1.754560903329428490e-01,9.595185589714061436e-01
1.757134221298585763e-01,9.596283753702593566e-01
1.759733356941640126e-01,9.597322557475528315e-01
1.762345636127769510e-01,9.598405881410161378e-01
1.764895952896545772e-01,9.599637605883785119e-01
1.767461994975786654e-01,9.600936110599953555e-01
1.770060426500462136e-01,9.602049114642384753e-01
1.772666133915054010e-01,9.603251159008209248e-01
1.775244146006738077e-01,9.604453203374034853e-01
1.777878722274869316e-01,9.605506847200868670e-01
1.780518696783906507e-01,9.606649531351098004e-01
1.783179090725934834e-01,9.607829315636073897e-01
1.785831739365794091e-01,9.608979419813252765e-01
1.788464907397167292e-01,9.610062743747885827e-01
1.791116382506394711e-01,9.611287048194558924e-01
1.793736876406945846e-01,9.612548452775980801e-01
1.796424026847376620e-01,9.613809857357401567e-01
1.799052031343970348e-01,9.614982221615429037e-01
1.801706557632840322e-01,9.616028445415313319e-01
1.804367655693247807e-01,9.617022729026551975e-01
1.807027814929149656e-01,9.618180253230679266e-01
1.809709801834800957e-01,9.619397137650403939e-01
1.812393431683336775e-01,9.620532401773683739e-01
1.815121890402002780e-01,9.621667665896962429e-01
1.817794019650348092e-01,9.622891970343636636e-01
1.820524121311898336e-01,9.624049494547763928e-01
1.823231456479194046e-01,9.625244118886639999e-01
1.825960854022365409e-01,9.626409063117716824e-01
1.828698231573832322e-01,9.627373666621157344e-01
1.831454150909279655e-01,9.628434730474940695e-01
1.834196457289399562e-01,9.629547734517371893e-01
1.836942284261414426e-01,9.630631058452003845e-01
1.839686233584418851e-01,9.631922143141223858e-01
1.842457643524204602e-01,9.632968366941109251e-01
1.845241023476433262e-01,9.634036850821842135e-01
1.848006331056934182e-01,9.635112754729525664e-01
1.850824447515860838e-01,9.636203498691107150e-01
1.853590928626993595e-01,9.637487163353377628e-01
1.856334173831618861e-01,9.638474026937665640e-01
1.859098777293740623e-01,9.639557350872298702e-01
1.861865258404873380e-01,9.640648094833880188e-01
1.864674456030999128e-01,9.641790778984109522e-01
1.867502195441105850e-01,9.642926043107388212e-01
1.870329934851212295e-01,9.643942586799475469e-01
1.873183961347468507e-01,9.644699429548327929e-01
1.876035875488587801e-01,9.645782753482960992e-01
1.878898351405392242e-01,9.646851237363693876e-01
1.881739938476952589e-01,9.647964241406125074e-01
1.884593495560956122e-01,9.648951104990413086e-01
1.887437899106032546e-01,9.650093789140642420e-01
1.890339101533682620e-01,9.651088072751879965e-01
1.893217537467077882e-01,9.652149136605664426e-01
1.896102075759757699e-01,9.653291820755892649e-01
1.898994359354606865e-01,9.654553225337314526e-01
1.901838762899683288e-01,9.655599449137198809e-01
1.904696075281708256e-01,9.656586312721487930e-01
1.907632483628308728e-01,9.657602856413574077e-01
1.910571004330046396e-01,9.658619400105661335e-01
1.913484646182392335e-01,9.659665623905545617e-01
1.916404155687896349e-01,9.660526347031692662e-01
1.919333053438454229e-01,9.661498370562081606e-01
1.922220173498523921e-01,9.662633634685361406e-01
1.925157051257377072e-01,9.663501777838456874e-01
1.928105664322546930e-01,9.664651882015635742e-01
1.931029398538325337e-01,9.665564545330428414e-01
1.933983879256653826e-01,9.666603349103364273e-01
1.936921930546138537e-01,9.667619892795450420e-01
1.939853175357959814e-01,9.668584496298890940e-01
1.942818921970352330e-01,9.669511999667582680e-01
1.945748758545415291e-01,9.670528543359669937e-01
1.948754405199285278e-01,9.671359586378017736e-01
1.951722968285193871e-01,9.672272249692810409e-01
1.954722512579779026e-01,9.673296213411847200e-01
1.957741772188976437e-01,9.674179196618841736e-01
1.960783798292428382e-01,9.675195740310928993e-01
1.963811507322174021e-01,9.676152923787418869e-01
1.966842502237688139e-01,9.677139787371707991e-01
1.969957052534178354e-01,9.678052450686500663e-01
1.973019967482874393e-01,9.678987374082143047e-01
1.976061993586326615e-01,9.679862937262188050e-01
1.979150022090540584e-01,9.680820120738679035e-01
1.982237815888628352e-01,9.681673423837875436e-01
1.985352131478992088e-01,9.682630607314365312e-01
1.988456589412049835e-01,9.683595210817805832e-01
1.991564098524749860e-01,9.684634014590740581e-01
1.994675362935471319e-01,9.685680238390625973e-01
1.997747431423094466e-01,9.686726462190510256e-01
2.000921362369547929e-01,9.687661385586152640e-01
2.003988502028518082e-01,9.688574048900945312e-01
2.007161259444339707e-01,9.689390251865395154e-01
2.010348099227741714e-01,9.690288075126288758e-01
2.013471803063159038e-01,9.691141378225486269e-01
2.016584945122891215e-01,9.692209862106219154e-01
2.019769437845029825e-01,9.693218985771355767e-01
2.022985850600350077e-01,9.694087128924452346e-01
2.026131147399390375e-01,9.694940432023648746e-01
2.029359999579406493e-01,9.695949555688786470e-01
2.032510225207100063e-01,9.696899319138326812e-01
2.035750108575054007e-01,9.697893602749565467e-01
2.038999380188061539e-01,9.698865626279954411e-01
2.042181995261189431e-01,9.699748609486950057e-01
2.045400285665520401e-01,9.700705792963439933e-01
2.048621861955620127e-01,9.701633296332132783e-01
2.051891083589366394e-01,9.702494019458278718e-01
2.055142702263637322e-01,9.703458622961718127e-01
2.058401362121698441e-01,9.704408386411259579e-01
2.061598998386911796e-01,9.705350729833850387e-01
2.064853668240825002e-01,9.706241133067795568e-01
2.068133686356382617e-01,9.707064756059193833e-01
2.071435766847815885e-01,9.708110979859079226e-01
2.074697008473266602e-01,9.709209143847610246e-01
2.077977261294950695e-01,9.710210847485798435e-01
2.081286852382426833e-01,9.710997370342449031e-01
2.084568278734742486e-01,9.711835833387746364e-01
2.087934199292539317e-01,9.712659456379145739e-01
2.091277353356081614e-01,9.713505339451392606e-01
2.094635528611709374e-01,9.714403162712287321e-01
2.097975162083356715e-01,9.715174845515038848e-01
2.101321836738793969e-01,9.716132028991529834e-01
2.104700196721286942e-01,9.717007592171574837e-01
2.108079495528284997e-01,9.717823795136023568e-01
2.111471468466105395e-01,9.718595477938776206e-01
2.114869074350957667e-01,9.719359740714578200e-01
2.118267619060315576e-01,9.720220463840724134e-01
2.121691512031317617e-01,9.721162807263316052e-01
2.125089587328422847e-01,9.722008690335562919e-01
2.128513480299424887e-01,9.722936193704255770e-01
2.131950047401249271e-01,9.723618836183612890e-01
2.135403513344169835e-01,9.724390518986364418e-01
2.138864020470880589e-01,9.725407062678451675e-01
2.142331334075255056e-01,9.726371666181891085e-01
2.145754288221751738e-01,9.727291749523634401e-01
2.149277227178068295e-01,9.728085692407234530e-01
2.152745949019200522e-01,9.728849955183037634e-01
2.156237202648461360e-01,9.729614217958839628e-01
2.159759672192525237e-01,9.730311700492095817e-01
2.163263365246481940e-01,9.731150163537394260e-01
2.166797570096862247e-01,9.731958946474893457e-01
2.170303610212082346e-01,9.732738049304595629e-01
2.173805425617028331e-01,9.733398431703104148e-01
2.177362396961663449e-01,9.734110754290259404e-01
2.180917960069540529e-01,9.734860177012163440e-01
2.184482442010218517e-01,9.735542819491520561e-01
2.188063588085866484e-01,9.736329342348171156e-01
2.191631355912312951e-01,9.737123285231772396e-01
2.195168846648462291e-01,9.737976588330968797e-01
2.198761493324300487e-01,9.738726011052871723e-01
2.202373855314751216e-01,9.739497693855624361e-01
2.205954062565893825e-01,9.740224856496678685e-01
2.209580976336177338e-01,9.741003959326379746e-01
2.213196154800143867e-01,9.741775642129132384e-01
2.216855692721988458e-01,9.742421184473741835e-01
2.220497627684357433e-01,9.743326427761586084e-01
2.224121020862745990e-01,9.744127790672135747e-01
2.227767649947641759e-01,9.745018193906079818e-01
2.231473424976374575e-01,9.745826976843580125e-01
2.235202670617740806e-01,9.746568979538533517e-01
2.238891546805377442e-01,9.747414862610781494e-01
2.242608587728174285e-01,9.748112345144037683e-01
2.246344405141078027e-01,9.748973068270183617e-01
2.250032107798082825e-01,9.749841211423280196e-01
2.253736005177804924e-01,9.750761294765022402e-01
2.257458679047633920e-01,9.751466197325229235e-01
2.261158821129334584e-01,9.752356600559173305e-01
2.264892526187101407e-01,9.753239583766167842e-01
2.268609801816024452e-01,9.754137407027062556e-01
2.272397489282848848e-01,9.754923929883713152e-01
2.276187054398683962e-01,9.755524952066625399e-01
2.279995865416878376e-01,9.756185334465135028e-01
2.283803972316693909e-01,9.756971857321785624e-01
2.287616538632910035e-01,9.757780640259285931e-01
2.291463137337445000e-01,9.758582003169835595e-01
2.295284857192587957e-01,9.759272065676142249e-01
2.299167365934452478e-01,9.760110528721440692e-01
2.303066773517412902e-01,9.760763491092999677e-01
2.306917831638348182e-01,9.761564854003549341e-01
2.310805034502739497e-01,9.762366216914100114e-01
2.314678624411803110e-01,9.763189839905498379e-01
2.318567704925204864e-01,9.764028302950796823e-01
2.322468520744923326e-01,9.764755465591851147e-01
2.326368163034010506e-01,9.765490048259855005e-01
2.330244100004337238e-01,9.766232050954809507e-01
2.334143038175045259e-01,9.767040833892308704e-01
2.338103234644727246e-01,9.767931237126252775e-01
2.342014377534004654e-01,9.768628719659510073e-01
2.345868252128456011e-01,9.769333622219715796e-01
2.349859899219066961e-01,9.770142405157214993e-01
2.353832769819571014e-01,9.770854727744371360e-01
2.357800007473043191e-01,9.771626410547122887e-01
2.361758560999840661e-01,9.772420353430724127e-01
2.365769219286684988e-01,9.773221716341273790e-01
2.369752182250621508e-01,9.774067599413520657e-01
2.373704868124260625e-01,9.774913482485768634e-01
2.377666003418447693e-01,9.775655485180722026e-01
2.381672202288891704e-01,9.776516208306869071e-01
2.385714311196665272e-01,9.777443711675560811e-01
2.389750787157406409e-01,9.778200554424413271e-01
2.393769425452546284e-01,9.778994497308014511e-01
2.397833127323942826e-01,9.779884900541958581e-01
2.401920534514099259e-01,9.780574963048266346e-01
2.405996675810191388e-01,9.781413426093563679e-01
2.410041131779228352e-01,9.782288989273608681e-01
2.414186746088716196e-01,9.783053252049411785e-01
2.418247866192723139e-01,9.783824934852163313e-01
2.422311333357993202e-01,9.784581777601015773e-01
2.426443569418279822e-01,9.785294100188172139e-01
2.430549987804669632e-01,9.786058362963974133e-01
2.434680111509819334e-01,9.786822625739777237e-01
2.438785825777830263e-01,9.787661088785074570e-01
2.442918765956496041e-01,9.788365991345280293e-01
2.447058982025078211e-01,9.789011533689890854e-01
2.451243792257664644e-01,9.789775796465692848e-01
2.455428367784124322e-01,9.790532639214545307e-01
2.459661762184862377e-01,9.791259801855600742e-01
2.463878257744504252e-01,9.792031484658352269e-01
2.468076915638544311e-01,9.792996088161791679e-01
2.472312891806671964e-01,9.793693570695048978e-01
2.476510376170080463e-01,9.794339113039658429e-01
2.480773578248863243e-01,9.795162736031057804e-01
2.485075741544617856e-01,9.796038299211102807e-01
2.489340117154032472e-01,9.796802561986904800e-01
2.493653076931598433e-01,9.797485204466263031e-01
2.497884593683325771e-01,9.798249467242065025e-01
2.502133243982275768e-01,9.799073090233463290e-01
2.506372740742298655e-01,9.799926393332660801e-01
2.510719732908183732e-01,9.800698076135412329e-01
2.515041611518550324e-01,9.801440078830366831e-01
2.519366071896307346e-01,9.802285961902613698e-01
2.523760474699712208e-01,9.802990864462819420e-01
2.528104650392081210e-01,9.803658666888278583e-01
2.532495297897465192e-01,9.804311629259837568e-01
2.536889700700870054e-01,9.805098152116488164e-01
2.541287858802296351e-01,9.805929195134837073e-01
2.545649637454140968e-01,9.806819598368781143e-01
2.550062582041526249e-01,9.807606121225431739e-01
2.554492660176134744e-01,9.808244243543092766e-01
2.558917340069837287e-01,9.809164326884834972e-01
2.563376521764111349e-01,9.809943429714537144e-01
2.567870205258956928e-01,9.810781892759834477e-01
2.572391818782836515e-01,9.811583255670384141e-01
2.576901462294273193e-01,9.812332678392288177e-01
2.581472129398557080e-01,9.813275021814878984e-01
2.586006182347132532e-01,9.814106064833227894e-01
2.590498222899093594e-01,9.815026148174970100e-01
2.595038612913080356e-01,9.815760730842973958e-01
2.599628525919724376e-01,9.816569513780474265e-01
2.604224775991779151e-01,9.817497017149166005e-01
2.608798494275705315e-01,9.818320640140565381e-01
2.613354609600156420e-01,9.819084902916367374e-01
2.617951329084464152e-01,9.819834325638270300e-01
2.622619633937304240e-01,9.820672788683568744e-01
2.627272917598058588e-01,9.821325751055127729e-01
2.631942865393783193e-01,9.822253254423820579e-01
2.636587230221737466e-01,9.823054617334370242e-01
2.641312568663277127e-01,9.823752099867626431e-01
2.645982281752875531e-01,9.824538622724278136e-01
2.650635800119756635e-01,9.825228685230584791e-01
2.655391885063846380e-01,9.825963267898588649e-01
2.660108539378712167e-01,9.826727530674391753e-01
2.664822142513935677e-01,9.827551153665790018e-01
2.669535745649158631e-01,9.828270896279894808e-01
2.674254512319161337e-01,9.828946118732303505e-01
2.679065283790688090e-01,9.829754901669802702e-01
2.683898352344216698e-01,9.830504324391706739e-01
2.688713113819891087e-01,9.831172126817164791e-01
2.693515435870869612e-01,9.831825089188723776e-01
2.698354137371430372e-01,9.832589351964526880e-01
2.703228044790941809e-01,9.833494595252370019e-01
2.708109228100369359e-01,9.834214337866474809e-01
2.712977971985101044e-01,9.834911820399732107e-01
2.717829112910357670e-01,9.835705763283332237e-01
2.722745736844862652e-01,9.836455186005235163e-01
2.727665646665135557e-01,9.837174928619341063e-01
2.732626395351391846e-01,9.837850151071748650e-01
2.737594654633690450e-01,9.838555053631954372e-01
2.742561740385357494e-01,9.839141235760968662e-01
2.747560511464079980e-01,9.839734837916931376e-01
2.752583926686067994e-01,9.840358120180692225e-01
2.757614852504098324e-01,9.840922042228857913e-01
2.762626767125895832e-01,9.841649204869912237e-01
2.767672010017632744e-01,9.842250227052824485e-01
2.772719834676760087e-01,9.842873509316585334e-01
2.777727055176030801e-01,9.843652612146287506e-01
2.782797411623285644e-01,9.844483655164635305e-01
2.787859788062245769e-01,9.845181137697892604e-01
2.792998209286138289e-01,9.845826680042502055e-01
2.798138273452915881e-01,9.846420282198464768e-01
2.803302277644579288e-01,9.847021304381377016e-01
2.808485527738602827e-01,9.847644586645138975e-01
2.813691544326880623e-01,9.848334649151445630e-01
2.818887703257852428e-01,9.848943091361307411e-01
2.824053819804653309e-01,9.849536693517271235e-01
2.829302083495671694e-01,9.850018995268990940e-01
2.834552928954079953e-01,9.850671957640549925e-01
2.839802366175730453e-01,9.851391700254655825e-01
2.845067294001718539e-01,9.852267263434700828e-01
2.850279412949281443e-01,9.853083466399149559e-01
2.855588934939273793e-01,9.853714168689861053e-01
2.860949388158681717e-01,9.854292930791924698e-01
2.866383069689506513e-01,9.855012673406029489e-01
2.871670294597497008e-01,9.855754676100983991e-01
2.877015726624818637e-01,9.856496678795937383e-01
2.882401058693618290e-01,9.857268361598688911e-01
2.887811739024062074e-01,9.858010364293643413e-01
2.893216082289094548e-01,9.858626226530454728e-01
2.898628874974675251e-01,9.859331129090660450e-01
2.904053637672698862e-01,9.860028611623917749e-01
2.909512432759041589e-01,9.860696414049375802e-01
2.915000566111176639e-01,9.861430996717379660e-01
2.920476964156994981e-01,9.862165579385384628e-01
2.925981761644099732e-01,9.862811121729994079e-01
2.931499233262026549e-01,9.863434403993754929e-01
2.937050267856019525e-01,9.864005746068870151e-01
2.942636743075089378e-01,9.864614188278731932e-01
2.948178858836281724e-01,9.865222630488593714e-01
2.953712994589178797e-01,9.865957213156598682e-01
2.959317542179976668e-01,9.866662115716804404e-01
2.964909180933826272e-01,9.867203777684120380e-01
2.970583670950272537e-01,9.867871580109578433e-01
2.976269192154656906e-01,9.868554222588936664e-01
2.981879372692486929e-01,9.869296225283890056e-01
2.987564189778492141e-01,9.869964027709348109e-01
2.993230230374390177e-01,9.870683770323454009e-01
2.998911761574626356e-01,9.871396092910609266e-01
3.004652204012573380e-01,9.872204875848109573e-01
3.010449914745346733e-01,9.872969138623911567e-01
3.016232604286034347e-01,9.873644361076319154e-01
3.021989710858951073e-01,9.874312163501778317e-01
3.027756440383048142e-01,9.874935445765539166e-01
3.033612827647405030e-01,9.875721968622189761e-01
3.039435417229570113e-01,9.876263630589506848e-01
3.045213647353857689e-01,9.877013053311409774e-01
3.051060881079287745e-01,9.877762476033312700e-01
3.056986976063167383e-01,9.878356078189276523e-01
3.062923867528857813e-01,9.879023880614734576e-01
3.068805133642606986e-01,9.879780723363587036e-01
3.074797885166366540e-01,9.880396585600398351e-01
3.080739470754583764e-01,9.881019867864160311e-01
3.086729875217079644e-01,9.881702510343517432e-01
3.092798436819645391e-01,9.882481613173218493e-01
3.098826628968481822e-01,9.883260716002920665e-01
3.104914905885659548e-01,9.883876578239731980e-01
3.110976191598309182e-01,9.884536960638240499e-01
3.117075030291172610e-01,9.885330903521841739e-01
3.123160490734834815e-01,9.886072906216795131e-01
3.129283269452584615e-01,9.886762968723102896e-01
3.135384689912837919e-01,9.887460451256359084e-01
3.141582105178762352e-01,9.888076313493170399e-01
3.147834206972123794e-01,9.888788636080326766e-01
3.154040775776975614e-01,9.889493538640532488e-01
3.160331604081182966e-01,9.890309741604981220e-01
3.166588869409323603e-01,9.890962703976541315e-01
3.172917015987617995e-01,9.891734386779292842e-01
3.179236713145364157e-01,9.892565429797640641e-01
3.185534113221109020e-01,9.893188712061402601e-01
3.191880566877257630e-01,9.893804574298213916e-01
3.198191579908329363e-01,9.894539156966217774e-01
3.204643651321330000e-01,9.895251479553374141e-01
3.211076946244222907e-01,9.895934122032731262e-01
3.217507894105853250e-01,9.896549984269542577e-01
3.223947760800284223e-01,9.897173266533304536e-01
3.230465315222532663e-01,9.897907849201308395e-01
3.236942734897176877e-01,9.898590491680665515e-01
3.243512394079472450e-01,9.899280554186973280e-01
3.249979721390684473e-01,9.900052236989724808e-01
3.256499622874196032e-01,9.900556798822293114e-01
3.263068812644238648e-01,9.901209761193853209e-01
3.269713343080835055e-01,9.901914663754058932e-01
3.276277838728350877e-01,9.902575046152567451e-01
3.282855712625067923e-01,9.903272528685823639e-01
3.289535918392867408e-01,9.904081311623323947e-01
3.296189132956138801e-01,9.904622973590639923e-01
3.302816764551638751e-01,9.905350136231694247e-01
3.309583342173930687e-01,9.906040198738002012e-01
3.316303447983207642e-01,9.906693161109560997e-01
3.323056412650172153e-01,9.907264503184675108e-01
3.329799989072082522e-01,9.907813585178941729e-01
3.336580179649701883e-01,9.908473967577450248e-01
3.343466222690299472e-01,9.909164030083756902e-01
3.350306028624008281e-01,9.909787312347518862e-01
3.357254268788084639e-01,9.910328974314834838e-01
3.364156741257525174e-01,9.910863216255201280e-01
3.371016497211972718e-01,9.911404878222517256e-01
3.377987269164177686e-01,9.911916860082036207e-01
3.384995124684343493e-01,9.912428841941554047e-01
3.392009551976047366e-01,9.913015024070567227e-01
3.399040408696594184e-01,9.913578946118731805e-01
3.406139564899905436e-01,9.914165128247746095e-01
3.413186851049295756e-01,9.914669690080314401e-01
3.420330836122737472e-01,9.915144571805084572e-01
3.427456748824451171e-01,9.915641713610703345e-01
3.434651665127307352e-01,9.916146275443272762e-01
3.441810906098961009e-01,9.916635997221942000e-01
3.449070131880433432e-01,9.917155399108409375e-01
3.456326306482264132e-01,9.917645120887078614e-01
3.463548918108028118e-01,9.918231303016092903e-01
3.470790306223899280e-01,9.918654244552216337e-01
3.478049766711498458e-01,9.919195906519532313e-01
3.485342555469037595e-01,9.919730148459898755e-01
3.492642620116492846e-01,9.920138249942124231e-01
3.499996667173005949e-01,9.920531511370449529e-01
3.507395308393522759e-01,9.921028653176068302e-01
3.514764611348247803e-01,9.921421914604393599e-01
3.522286003872838744e-01,9.921867116221365634e-01
3.529820305234378508e-01,9.922364258026985517e-01
3.537316584203451519e-01,9.922898499967351960e-01
3.544806760813239976e-01,9.923410481826869800e-01
3.552360073371012561e-01,9.923840843389942767e-01
3.559933805361776837e-01,9.924248944872168243e-01
3.567598368623433602e-01,9.924716406569988880e-01
3.575271616011764797e-01,9.925228388429506721e-01
3.582940638689821600e-01,9.925651329965630154e-01
3.590677022026137477e-01,9.926118791663450791e-01
3.598365055900427656e-01,9.926512053091777199e-01
3.606140165747588888e-01,9.926897894493152963e-01
3.613897437929148304e-01,9.927417296379620337e-01
3.621736153136547176e-01,9.927966378373885847e-01
3.629535437714720980e-01,9.928396739936959925e-01
3.637414991788102125e-01,9.928923561850376833e-01
3.645408143626630015e-01,9.929353923413449801e-01
3.653392141926231074e-01,9.929747184841775098e-01
3.661393743185307748e-01,9.930177546404848066e-01
3.669455663918852473e-01,9.930845348830307229e-01
3.677621559466364709e-01,9.931394430824572739e-01
3.685690990795952304e-01,9.931802532306797104e-01
3.693830599257314495e-01,9.932136433519526131e-01
3.701893693521491335e-01,9.932663255432944149e-01
3.710025556680684455e-01,9.933041676807370379e-01
3.718213984016325302e-01,9.933546238639938686e-01
3.726378236620953022e-01,9.934006280310809789e-01
3.734634259320978034e-01,9.934518262170328740e-01
3.742886526722982166e-01,9.934978303841199843e-01
3.751139263537239255e-01,9.935416085431222344e-01
3.759461708071017982e-01,9.935787086778699040e-01
3.767921455688703625e-01,9.936165508153125270e-01
3.776292484390634252e-01,9.936595869716199347e-01
3.784785325572133652e-01,9.937107851575717188e-01
3.793222071989438837e-01,9.937553053192689223e-01
3.801648021924932119e-01,9.938013094863560326e-01
3.810175130200876281e-01,9.938346996076289352e-01
3.818797529164114080e-01,9.938762517585464362e-01
3.827390824567685201e-01,9.939126098905991524e-01
3.835922626966156712e-01,9.939600980630761695e-01
3.844583517734113109e-01,9.939994242059086993e-01
3.853341342132247105e-01,9.940469123783857164e-01
3.862069828264588778e-01,9.940832705104385436e-01
3.870883043308537830e-01,9.941203706451862132e-01
3.879640867706671270e-01,9.941596967880187430e-01
3.888474502183612014e-01,9.942012489389361329e-01
3.897340995518239759e-01,9.942457691006333365e-01
3.906169231754274551e-01,9.942873212515508374e-01
3.915124444004657311e-01,9.943170013593489731e-01
3.924054542699522141e-01,9.943630055264360834e-01
3.933013275541800136e-01,9.943941696396241259e-01
3.941992193110943066e-01,9.944342377851516090e-01
3.951001153064257476e-01,9.944787579468488126e-01
3.960044614818142850e-01,9.945151160789016398e-01
3.969080800682112109e-01,9.945514742109543560e-01
3.978197021335162509e-01,9.945856063349222120e-01
3.987330844947687969e-01,9.946204804615850215e-01
3.996502925658805827e-01,9.946605486071125046e-01
4.005692609329399301e-01,9.946902287149106403e-01
4.014955756017536403e-01,9.947310388631331879e-01
4.024266782755446248e-01,9.947659129897959973e-01
4.033604800697884740e-01,9.948000451137638533e-01
4.042959013363039977e-01,9.948371452485115229e-01
4.052379647861949485e-01,9.948742453832591925e-01
4.061877735382549148e-01,9.949120875207019266e-01
4.071381925262434476e-01,9.949425096311950156e-01
4.080942679318766420e-01,9.949773837578578251e-01
4.090475033933811955e-01,9.950107738791307277e-01
4.100049635651597524e-01,9.950478740138783973e-01
4.109703802746211831e-01,9.950849741486260669e-01
4.119302813901136728e-01,9.951257842968486145e-01
4.128968481595941542e-01,9.951569484100366569e-01
4.138747042937514498e-01,9.951866285178347926e-01
4.148489224829504662e-01,9.952155666229379749e-01
4.158261918517919264e-01,9.952578607765503182e-01
4.168119575824067446e-01,9.952957029139929412e-01
4.178025113179988370e-01,9.953320610460457685e-01
4.187921966409234864e-01,9.953773232104379254e-01
4.197954245073377555e-01,9.954196173640502687e-01
4.208014923178807210e-01,9.954619115176626121e-01
4.218149768420159096e-01,9.955004956578001885e-01
4.228282031894121662e-01,9.955405638033277826e-01
4.238377211800122835e-01,9.955902779838896599e-01
4.248589275357039785e-01,9.956244101078575159e-01
4.258877383698889685e-01,9.956622522453001389e-01
4.269102590798881658e-01,9.956978683746579017e-01
4.279424731529050119e-01,9.957230964662863171e-01
4.289679981013213017e-01,9.957498085633047502e-01
4.300023010588626127e-01,9.957906187115271868e-01
4.310357121331238051e-01,9.958165888058505555e-01
4.320757653907603690e-01,9.958522049352083183e-01
4.331318725474383458e-01,9.959004351103802888e-01
4.341846234065097065e-01,9.959308572208733779e-01
4.352367405590399363e-01,9.959642473421463915e-01
4.362891628295344493e-01,9.959909594391647136e-01
4.373464904580693924e-01,9.960362216035568705e-01
4.384163983349759763e-01,9.960681277194398664e-01
4.394865409180088722e-01,9.961015178407127690e-01
4.405586785031156971e-01,9.961319399512058581e-01
4.416216625492953018e-01,9.961668140778687786e-01
4.427071549129906747e-01,9.961972361883618676e-01
4.438002282845667223e-01,9.962306263096347703e-01
4.448826459980070869e-01,9.962588224120429992e-01
4.459758367226462905e-01,9.962929545360108552e-01
4.470698254481150213e-01,9.963248606518938510e-01
4.481798211313999247e-01,9.963619607866416317e-01
4.492795132157386684e-01,9.963983189186943479e-01
4.503919263721248845e-01,9.964265150211025768e-01
4.515041517636099733e-01,9.964524851154259455e-01
4.526355761162294544e-01,9.964851332340038947e-01
4.537631747589896403e-01,9.965237173741414711e-01
4.548918530499310164e-01,9.965504294711597932e-01
4.560290511732583707e-01,9.965845615951277603e-01
4.571631511757180966e-01,9.966253717433501969e-01
4.582945285871122820e-01,9.966461478188088918e-01
4.594415843677458478e-01,9.966802799427767479e-01
4.605928883292660370e-01,9.967040240290152564e-01
4.617433004075061631e-01,9.967374141502881590e-01
4.628994158446163021e-01,9.967641262473064812e-01
4.640608825814068750e-01,9.968004843793593084e-01
4.652235932606670898e-01,9.968309064898523975e-01
4.663898714730475570e-01,9.968598445949555797e-01
4.675535209768130751e-01,9.968902667054486688e-01
4.687345856751528039e-01,9.969199468132468045e-01
4.699162606094210437e-01,9.969563049452995207e-01
4.711068309058774051e-01,9.969963730908271149e-01
4.723030106787532434e-01,9.970230851878454370e-01
4.734947779764538955e-01,9.970527652956435727e-01
4.746910516317802697e-01,9.970794773926618948e-01
4.758991779464866179e-01,9.971076734950701237e-01
4.771067879077150464e-01,9.971380956055632128e-01
4.783321416520945335e-01,9.971655497052764883e-01
4.795501960359449534e-01,9.971863257807351832e-01
4.807726394243578838e-01,9.972160058885334299e-01
4.820092590628015650e-01,9.972412339801618453e-01
4.832613927761960637e-01,9.972694300825700742e-01
4.845166950222961622e-01,9.973035622065379302e-01
4.857752596835522851e-01,9.973265642900814854e-01
4.870424615302576532e-01,9.973525343844048541e-01
4.883075744924386119e-01,9.973770204733383160e-01
4.895824512294751907e-01,9.974000225568818712e-01
4.908708235687761490e-01,9.974297026646801179e-01
4.921635379714143221e-01,9.974586407697833002e-01
4.934573320222336301e-01,9.974816428533268553e-01
4.947626266732434441e-01,9.975098389557350842e-01
4.960803138077238827e-01,9.975276470204139656e-01
4.974098301309716752e-01,9.975521331093474275e-01
4.987403087493374465e-01,9.975743931901960293e-01
5.000787908466113318e-01,9.975959112683496777e-01
5.014145503528196768e-01,9.976218813626731574e-01
5.027615053412543000e-01,9.976545294812511067e-01
5.041155015134789474e-01,9.976812415782694288e-01
5.054813034038584396e-01,9.977042436618129839e-01
5.068619152508098136e-01,9.977339237696111196e-01
5.082491223399111524e-01,9.977569258531546748e-01
5.096294525395108632e-01,9.977777019286133697e-01
5.110185372776230306e-01,9.978103500471913190e-01
5.124092414880068169e-01,9.978318681253450784e-01
5.138079726479113374e-01,9.978548702088886335e-01
5.152215372350003042e-01,9.978800983005170488e-01
5.166371202947758201e-01,9.979060683948404176e-01
5.180539472970210335e-01,9.979387165134183668e-01
5.194939632645482197e-01,9.979706226293013627e-01
5.209267502833841990e-01,9.980054967559641721e-01
5.223678928403178157e-01,9.980366608691523256e-01
5.238140815789675830e-01,9.980544689338312070e-01
5.252704330928879006e-01,9.980796970254596223e-01
5.267481898055300649e-01,9.981086351305628046e-01
5.282317437594926668e-01,9.981375732356659869e-01
5.297202265421084855e-01,9.981665113407691692e-01
5.312067612638755598e-01,9.981947074431773981e-01
5.327101009442885005e-01,9.982191935321108600e-01
5.342159285096405030e-01,9.982444216237393864e-01
5.357133301250570634e-01,9.982696497153678017e-01
5.372262692860371169e-01,9.982963618123861238e-01
5.387481038092053476e-01,9.983186218932347256e-01
5.402866259379560665e-01,9.983438499848631409e-01
5.418447460282559414e-01,9.983698200791865096e-01
5.433898399285441716e-01,9.983891121492552978e-01
5.449458711343196926e-01,9.984158242462736199e-01
5.465178388860734149e-01,9.984366003217323149e-01
5.480960498207877452e-01,9.984581183998860743e-01
5.496837428830061434e-01,9.984848304969043964e-01
5.512794863653578403e-01,9.985093165858378583e-01
5.528793372049204402e-01,9.985315766666864601e-01
5.544902661736461624e-01,9.985582887637047822e-01
5.561147142152488287e-01,9.985835168553331975e-01
5.577432930846750736e-01,9.986102289523515196e-01
5.593756976639605583e-01,9.986361990466748884e-01
5.610273246749930554e-01,9.986629111436933215e-01
5.626756423296441767e-01,9.986859132272368766e-01
5.643403659425263452e-01,9.987066893026955716e-01
5.660139145057586640e-01,9.987319173943239869e-01
5.677033057325187038e-01,9.987482414536129616e-01
5.693976492585445248e-01,9.987660495182918430e-01
5.710899039000459920e-01,9.987920196126152117e-01
5.728074363913538969e-01,9.988216997204133474e-01
5.745297568876390759e-01,9.988484118174316695e-01
5.762622871004198233e-01,9.988766079198400094e-01
5.779993236708262927e-01,9.988996100033835646e-01
5.797415707172375310e-01,9.989218700842321663e-01
5.814925723021610038e-01,9.989448721677757215e-01
5.832449821238425702e-01,9.989701002594041368e-01
5.850160276119552583e-01,9.989975543591174123e-01
5.867778491493029769e-01,9.990324284857802217e-01
5.885557245856920527e-01,9.990502365504591031e-01
5.903387870274732219e-01,9.990724966313078159e-01
5.921347817768155553e-01,9.990947567121564177e-01
5.939267395807847905e-01,9.991073707579706253e-01
5.957347512837956049e-01,9.991214688091747398e-01
5.975566341188728314e-01,9.991377928684637144e-01
5.993920125562144374e-01,9.991578269412274560e-01
6.012371078271864233e-01,9.991711829897366171e-01
6.030715004987974304e-01,9.991882490517205451e-01
6.049278381932209347e-01,9.992008630975347527e-01
6.067964040768266676e-01,9.992149611487388672e-01
6.086745224997741621e-01,9.992298012026379350e-01
6.105626159330911351e-01,9.992490932727067232e-01
6.124674204426031610e-01,9.992631913239108377e-01
6.143690798900223182e-01,9.992750633670302030e-01
6.162875912373124709e-01,9.992861934074545038e-01
6.182190114215511123e-01,9.993069694829131988e-01
6.201572850246789281e-01,9.993232935422021734e-01
6.221238407160302186e-01,9.993381335961012413e-01
6.240969447083062338e-01,9.993544576553902159e-01
6.260846943628658456e-01,9.993670717012044236e-01
6.280740400190844008e-01,9.993767177362388177e-01
6.300861286989450916e-01,9.993915577901378855e-01
6.321142243366218993e-01,9.994071398467319067e-01
6.341587259325296433e-01,9.994160438790713474e-01
6.362069124146209065e-01,9.994301419302754619e-01
6.382688996169407769e-01,9.994412719706997628e-01
6.403337737046146394e-01,9.994613060434635043e-01
6.424258032911056571e-01,9.994731780865827586e-01
6.445204381155990037e-01,9.994798561108373391e-01
6.466360556677868132e-01,9.994954381674314714e-01
6.487622115250472055e-01,9.995087942159406325e-01
6.509185975313797057e-01,9.995176982482800732e-01
6.530732467123774310e-01,9.995280862860094206e-01
6.552546523917774923e-01,9.995444103452983953e-01
6.574549284437349872e-01,9.995555403857226962e-01
6.596667989783335795e-01,9.995651864207570902e-01
6.618904752310869055e-01,9.995792844719612047e-01
6.641326697972083082e-01,9.995985765420299929e-01
6.664116428133265435e-01,9.996097065824542938e-01
6.687074207880906451e-01,9.996260306417432684e-01
6.709962514615150919e-01,9.996319666633028955e-01
6.733078016879688876e-01,9.996445807091171032e-01
6.756320495158575357e-01,9.996549687468464507e-01
6.779657325300250115e-01,9.996698088007455185e-01
6.803206095074006976e-01,9.996861328600344931e-01
6.826811194318084253e-01,9.996928108842891847e-01
6.850740892134885573e-01,9.997017149166286254e-01
6.874688192911161400e-01,9.997150709651377865e-01
6.898763877938544065e-01,9.997313950244267611e-01
6.923000101956341412e-01,9.997395570540712484e-01
6.947339831375852759e-01,9.997477190837157357e-01
6.971905582795027145e-01,9.997588491241400366e-01
6.996648772045711562e-01,9.997677531564794773e-01
7.021572215601422640e-01,9.997729471753441510e-01
7.046616298106072040e-01,9.997818512076835917e-01
7.071859880818106570e-01,9.997914972427179858e-01
7.097358354383342949e-01,9.997996592723624731e-01
7.122819744380618490e-01,9.998063372966170537e-01
7.148667930074097399e-01,9.998144993262615410e-01
7.174631121769481368e-01,9.998211773505161215e-01
7.200804610154063479e-01,9.998323073909404224e-01
7.227010018571826677e-01,9.998412114232798631e-01
7.253490737275782863e-01,9.998501154556193038e-01
7.279993987767867658e-01,9.998560514771789309e-01
7.306675145503715996e-01,9.998627295014335115e-01
7.333515903405473102e-01,9.998664395149082784e-01
7.360349385417314094e-01,9.998731175391628589e-01
7.387356784668770437e-01,9.998812795688073463e-01
7.414507589363418250e-01,9.998901836011467870e-01
7.441709325287482191e-01,9.998976036280964319e-01
7.469089907279814478e-01,9.999057656577409192e-01
7.496401016258750216e-01,9.999117016793005464e-01
7.524060898541423681e-01,9.999183797035551269e-01
7.551854798022235027e-01,9.999235737224198006e-01
7.579927058968881637e-01,9.999272837358945676e-01
7.608208443074094829e-01,9.999309937493693345e-01
7.636642855573678723e-01,9.999391557790138219e-01
7.665332863044844736e-01,9.999436077951835422e-01
7.694205471882299419e-01,9.999480598113532626e-01
7.723307388605186175e-01,9.999510278221330761e-01
7.752475257749573689e-01,9.999547378356078431e-01
7.781998002556982375e-01,9.999584478490826100e-01
7.811761790556138729e-01,9.999606738571674702e-01
7.841687291076341326e-01,9.999643838706422372e-01
7.871717001116638190e-01,9.999658678760321440e-01
7.901940109005035628e-01,9.999658678760321440e-01
7.932084825047236443e-01,9.999658678760321440e-01
7.962325301188983850e-01,9.999673518814220508e-01
7.992901172385266095e-01,9.999710618948968177e-01
8.023712688532390613e-01,9.999725459002867245e-01
8.054578891206950475e-01,9.999732879029816779e-01
8.085485698041368074e-01,9.999784819218463516e-01
8.116433578447893593e-01,9.999792239245413050e-01
8.147480739545860384e-01,9.999807079299312118e-01
8.178649947829522704e-01,9.999814499326261652e-01
8.209932519172205012e-01,9.999821919353211186e-01
8.241239265245899892e-01,9.999844179434059788e-01
8.272679559105480251e-01,9.999851599461009322e-01
8.304345405552471249e-01,9.999859019487958856e-01
8.336199955725036581e-01,9.999859019487958856e-01
8.368411728621886203e-01,9.999859019487958856e-01
8.400721608679545538e-01,9.999859019487958856e-01
8.432913666261783181e-01,9.999859019487958856e-01
8.465438302425040140e-01,9.999881279568807457e-01
8.497877270852184362e-01,9.999910959676605593e-01
8.530479594743258787e-01,9.999925799730504661e-01
8.563128625153474394e-01,9.999933219757454195e-01
8.595745266118255401e-01,9.999940639784403729e-01
8.628611869107585264e-01,9.999940639784403729e-01
8.661313708396226607e-01,9.999940639784403729e-01
8.694205894353327357e-01,9.999948059811353263e-01
8.727273640492927420e-01,9.999962899865252330e-01
8.760458739695696773e-01,9.999970319892201864e-01
8.793390121575895835e-01,9.999977739919151398e-01
8.826298502255713885e-01,9.999985159946100932e-01
8.859294193614528634e-01,9.999985159946100932e-01
8.892301385573534445e-01,9.999985159946100932e-01
8.925141701476714262e-01,9.999992579973050466e-01
8.958080828659082950e-01,9.999992579973050466e-01
8.990890632765838886e-01,1.000000000000000000e+00
9.023825300531806981e-01,1.000000000000000000e+00
9.056573142221210349e-01,1.000000000000000000e+00
9.089180864353190170e-01,1.000000000000000000e+00
9.121596831579953379e-01,1.000000000000000000e+00
9.154053168260446460e-01,1.000000000000000000e+00
9.186237480540515588e-01,1.000000000000000000e+00
9.218402546918224028e-01,1.000000000000000000e+00
9.250481945559819730e-01,1.000000000000000000e+00
9.282429439358415024e-01,1.000000000000000000e+00
9.314243854783376131e-01,1.000000000000000000e+00
9.345831074678043748e-01,1.000000000000000000e+00
9.377565690020051026e-01,1.000000000000000000e+00
9.408755317736704482e-01,1.000000000000000000e+00
9.439669869873290597e-01,1.000000000000000000e+00
9.470175563937798247e-01,1.000000000000000000e+00
9.500516259595490620e-01,1.000000000000000000e+00
9.530349285901916767e-01,1.000000000000000000e+00
9.559884000721767805e-01,1.000000000000000000e+00
9.588956344472736593e-01,1.000000000000000000e+00
9.617774032076629176e-01,1.000000000000000000e+00
9.646325093521003202e-01,1.000000000000000000e+00
9.674232356060834537e-01,1.000000000000000000e+00
9.701586416260891133e-01,1.000000000000000000e+00
9.728114310896240902e-01,1.000000000000000000e+00
9.753793273472630698e-01,1.000000000000000000e+00
9.778390944924987283e-01,1.000000000000000000e+00
9.801997452405821765e-01,1.000000000000000000e+00
9.824481595190515115e-01,1.000000000000000000e+00
9.845789860282259109e-01,1.000000000000000000e+00
9.865520196086641214e-01,1.000000000000000000e+00
9.883850979259676262e-01,1.000000000000000000e+00
9.900796526875071946e-01,1.000000000000000000e+00
9.916227281151088757e-01,1.000000000000000000e+00
9.930197693909037504e-01,1.000000000000000000e+00
9.942399830711164954e-01,1.000000000000000000e+00
9.953203119000324506e-01,1.000000000000000000e+00
9.962286011383434392e-01,1.000000000000000000e+00
9.969967238780060859e-01,1.000000000000000000e+00
9.976467190242834793e-01,1.000000000000000000e+00
9.981864492324077354e-01,1.000000000000000000e+00
9.986250680413060188e-01,1.000000000000000000e+00
9.989879471832354696e-01,1.000000000000000000e+00
9.992707680654713265e-01,1.000000000000000000e+00
9.994893029397036166e-01,1.000000000000000000e+00
9.996504991072717727e-01,1.000000000000000000e+00
9.997670306989980826e-01,1.000000000000000000e+00
9.998524637289846195e-01,1.000000000000000000e+00
9.999118443789478672e-01,1.000000000000000000e+00
9.999477544162773679e-01,1.000000000000000000e+00
9.999706147929826594e-01,1.000000000000000000e+00
9.999833358650300763e-01,1.000000000000000000e+00
9.999897433422790805e-01,1.000000000000000000e+00
9.999942731705173671e-01,1.000000000000000000e+00
9.999979580567008863e-01,1.000000000000000000e+00
9.999988499399808939e-01,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00

